Inhomogeneous chiral condensates in three-flavor quark matter

We investigate the effect of strange quark degrees of freedom on the formation of inhomogeneous chiral condensates in a three-flavor Nambu--Jona-Lasinio model in mean-field approximation. A Ginzburg-Landau study complemented by a stability analysis allow us to determine in a general way the location of the critical and Lifshitz points, together with the phase boundary where the (partially) chirally restored phase becomes unstable against developing inhomogeneities, without resorting to specific assumptions on the shape of the chiral condensate. We discuss the resulting phase structure and study the influence of the bare strange-quark mass $m_s$ and the axial anomaly on the size and location of the inhomogeneous phase compared to the first-order transition associated with homogeneous matter. We find that, as a consequence of the axial anomaly, critical and Lifshitz point split. For realistic strange-quark masses the effect is however very small and becomes sizeable only for small values of $m_s$.

==> fig_data/fig1/PD_good_C3p.dat <==
0.000000 322.562500 503.164320 0.007812 
1.000000 322.546875 503.164315 0.007812 
2.000000 322.531250 503.164315 0.007812 
3.000000 322.468750 503.164372 0.007812 
4.000000 322.390625 503.164391 0.007812 
5.000000 322.312500 503.164386 0.007812 
6.000000 322.187500 503.164383 0.007812 
7.000000 322.062500 503.164280 0.007812 
8.000000 321.906250 503.164298 0.007812 
9.000000 321.734375 503.164336 0.007812 
10.000000 321.546875 503.164346 0.007812 
11.000000 321.328125 503.164368 0.007812 
12.000000 321.093750 503.164339 0.007812 
13.000000 320.843750 503.164362 0.007812 
14.000000 320.562500 503.164349 0.007812 
15.000000 320.281250 503.164358 0.007812 
16.000000 319.968750 503.164200 0.007812 
17.000000 319.640625 503.164159 0.007812 
18.000000 319.296875 503.164021 0.007812 
19.000000 318.937500 503.163710 0.007812 
20.000000 318.562500 503.163175 0.007812 
21.000000 318.171875 503.162395 0.007812 
22.000000 317.765625 503.161384 0.007812 
23.000000 317.328125 503.159958 0.007812 
24.000000 316.890625 503.157914 0.007812 
25.000000 316.437500 503.155187 0.007812 
26.000000 315.968750 503.151492 0.007812 
27.000000 315.468750 503.147071 0.007812 
28.000000 314.968750 503.141326 0.007812 
29.000000 314.453125 503.134306 0.007812 
30.000000 313.921875 503.125653 0.007812 
31.000000 313.375000 503.115388 0.007812 
32.000000 312.812500 503.103262 0.007812 
33.000000 312.250000 503.088980 0.007812 
34.000000 311.656250 503.072480 0.007812 
35.000000 311.062500 503.053337 0.007812 
36.000000 310.453125 503.031618 0.007812 
37.000000 309.828125 503.006985 0.007812 
38.000000 309.187500 502.979297 0.007812 
39.000000 308.546875 502.948489 0.007812 
40.000000 307.890625 502.914205 0.007812 
41.000000 307.218750 502.876392 0.007812 
42.000000 306.531250 502.834887 0.007812 
43.000000 305.828125 502.789573 0.007812 
44.000000 305.125000 502.740064 0.007812 
45.000000 304.421875 502.686373 0.007812 
46.000000 303.687500 502.628554 0.007812 
47.000000 302.953125 502.566133 0.007812 
48.000000 302.203125 502.499292 0.007812 
49.000000 301.453125 502.427617 0.007812 
50.000000 300.687500 502.351205 0.007812 
51.000000 299.906250 502.269986 0.007812 
52.000000 299.125000 502.183673 0.007812 
53.000000 298.328125 502.092503 0.007812 
54.000000 297.531250 501.995779 0.007812 
55.000000 296.718750 501.894201 0.007812 
56.000000 295.890625 501.787417 0.007812 
57.000000 295.062500 501.674927 0.007812 
58.000000 294.234375 501.556802 0.007812 
59.000000 293.390625 501.433511 0.007812 
60.000000 292.546875 501.304325 0.007812 
61.000000 291.687500 501.169751 0.007812 
62.000000 290.812500 501.029891 0.007812 
63.000000 289.937500 500.884125 0.007812 
64.000000 289.062500 500.732170 0.007812 
65.000000 288.171875 500.574865 0.007812 
66.000000 287.281250 500.411485 0.007812 
67.000000 286.390625 500.241872 0.007812 
68.000000 285.484375 500.066800 0.007812 
69.000000 284.578125 499.885443 0.007812 
70.000000 283.656250 499.698623 0.007812 
71.000000 282.734375 499.505498 0.007812 
72.000000 281.796875 499.306905 0.007812 
73.000000 280.875000 499.101036 0.007812 
74.000000 279.937500 498.889823 0.007812 
75.000000 278.984375 498.673014 0.007812 
76.000000 278.031250 498.449781 0.007812 
77.000000 277.078125 498.219956 0.007812 
78.000000 276.109375 497.984978 0.007812 
79.000000 275.125000 497.744522 0.007812 
80.000000 274.109375 497.499887 0.007812 
81.000000 273.093750 497.248916 0.007812 
82.000000 272.062500 496.992817 0.007812 
83.000000 271.000000 496.732934 0.007812 
84.000000 269.921875 496.467995 0.007812 
85.000000 268.828125 496.198232 0.007812 
86.000000 267.718750 495.923634 0.007812 
87.000000 266.593750 495.644380 0.007812 
88.000000 265.453125 495.360534 0.007812 
89.000000 264.296875 495.072017 0.007812 
90.000000 263.109375 494.780504 0.007812 
91.000000 261.906250 494.484795 0.007812 
92.000000 260.687500 494.184761 0.007812 
93.000000 259.453125 493.880475 0.007812 
94.000000 258.187500 493.573829 0.007812 
95.000000 256.906250 493.263146 0.007812 
96.000000 255.609375 492.948596 0.007812 
97.000000 254.296875 492.630048 0.007812 
98.000000 252.953125 492.309667 0.007812 
99.000000 251.593750 491.985546 0.007812 
100.000000 250.203125 491.659934 0.007812 
101.000000 248.812500 491.328709 0.007812 
102.000000 247.375000 490.998085 0.007812 
103.000000 245.937500 490.662009 0.007812 
104.000000 244.468750 490.324707 0.007812 
105.000000 242.968750 489.986282 0.007812 
106.000000 241.453125 489.644650 0.007812 
107.000000 239.906250 489.302066 0.007812 
108.000000 238.343750 488.956484 0.007812 
109.000000 236.750000 488.610260 0.007812 
110.000000 235.140625 488.261013 0.007812 
111.000000 233.500000 487.910957 0.007812 
112.000000 231.828125 487.560454 0.007812 
113.000000 230.140625 487.207257 0.007812 
114.000000 228.421875 486.853458 0.007812 
115.000000 226.671875 486.499309 0.007812 
116.000000 224.890625 486.144755 0.007812 
117.000000 223.093750 485.787540 0.007812 
118.000000 221.250000 485.432356 0.007812 
119.000000 219.390625 485.074474 0.007812 
120.000000 217.484375 484.718548 0.007812 
121.000000 215.562500 484.360129 0.007812 
122.000000 213.593750 484.003785 0.007812 
123.000000 211.593750 483.647007 0.007812 
124.000000 209.562500 483.289852 0.007812 
125.000000 207.500000 482.932347 0.007812 
126.000000 205.390625 482.576829 0.007812 
127.000000 203.250000 482.220731 0.007812 
128.000000 201.078125 481.864075 0.007812 
129.000000 198.843750 481.511758 0.007812 
130.000000 196.593750 481.156001 0.007812 
131.000000 194.281250 480.804251 0.007812 
132.000000 191.937500 480.451547 0.007812 
133.000000 189.531250 480.102592 0.007812 
134.000000 187.093750 479.752032 0.007812 
135.000000 184.593750 479.404945 0.007812 
136.000000 182.046875 479.058440 0.007812 
137.000000 179.453125 478.712217 0.007812 
138.000000 176.796875 478.368768 0.007812 
139.000000 174.078125 478.027450 0.007812 
140.000000 171.296875 477.688121 0.007812 
141.000000 168.453125 477.350234 0.007812 
142.000000 165.546875 477.013331 0.007812 
143.000000 162.562500 476.679544 0.007812 
144.000000 159.515625 476.345645 0.007812 
145.000000 156.375000 476.016173 0.007812 
146.000000 153.156250 475.687789 0.007812 
147.000000 149.843750 475.362151 0.007812 
148.000000 146.437500 475.038687 0.007812 
149.000000 142.921875 474.718410 0.007812 
150.000000 139.296875 474.400485 0.007812 
151.000000 135.546875 474.085599 0.007812 
152.000000 131.671875 473.772731 0.007812 
153.000000 127.656250 473.462209 0.007812 
154.000000 123.484375 473.154366 0.007812 
155.000000 119.156250 472.847225 0.007812 
156.000000 114.609375 472.546622 0.007812 
157.000000 109.859375 472.247178 0.007812 
158.000000 104.875000 471.949298 0.007812 
159.000000 99.593750 471.656251 0.007812 
160.000000 93.984375 471.366130 0.007812 
161.000000 87.984375 471.079060 0.007812 
162.000000 81.515625 470.793780 0.007812 
163.000000 74.437500 470.512649 0.007812 
164.000000 66.562500 470.234640 0.007812 
165.000000 57.578125 469.959086 0.007812 
166.000000 46.812500 469.688161 0.007812 
167.000000 32.609375 469.419230 0.007812 
168.000000 12.625000 469.004966 0.007812 
169.000000 -7.359375 468.064100 0.007812 
170.000000 -27.343750 466.568695 0.007812 
171.000000 -47.328125 464.479627 0.007812 
172.000000 -67.312500 461.744711 0.007812 
173.000000 -87.296875 458.297549 0.007812 
174.000000 -107.281250 454.056042 0.007812 
175.000000 -127.265625 448.920282 0.007812 
176.000000 -147.250000 442.770301 0.007812 
177.000000 -167.234375 435.463905 0.007812 
178.000000 -187.218750 426.836062 0.007812 
179.000000 -207.203125 416.701327 0.007812 


==> fig_data/fig1/firstorder_C3p.dat <==
0.000000 322.562500 503.164320 0.007812 
1.000000 322.546875 503.164315 0.007812 
2.000000 322.531250 503.164315 0.007812 
3.000000 322.468750 503.164372 0.007812 
4.000000 322.390625 503.164391 0.007812 
5.000000 322.312500 503.164386 0.007812 
6.000000 322.187500 503.164383 0.007812 
7.000000 322.062500 503.164280 0.007812 
8.000000 321.906250 503.164298 0.007812 
9.000000 321.734375 503.164336 0.007812 
10.000000 321.546875 503.164346 0.007812 
11.000000 321.328125 503.164368 0.007812 
12.000000 321.093750 503.164339 0.007812 
13.000000 320.843750 503.164362 0.007812 
14.000000 320.562500 503.164349 0.007812 
15.000000 320.281250 503.164358 0.007812 
16.000000 319.968750 503.164200 0.007812 
17.000000 319.640625 503.164159 0.007812 
18.000000 319.296875 503.164021 0.007812 
19.000000 318.937500 503.163710 0.007812 
20.000000 318.562500 503.163175 0.007812 
21.000000 318.171875 503.162395 0.007812 
22.000000 317.765625 503.161384 0.007812 
23.000000 317.328125 503.159958 0.007812 
24.000000 316.890625 503.157914 0.007812 
25.000000 316.437500 503.155187 0.007812 
26.000000 315.968750 503.151492 0.007812 
27.000000 315.468750 503.147071 0.007812 
28.000000 314.968750 503.141326 0.007812 
29.000000 314.453125 503.134306 0.007812 
30.000000 313.921875 503.125653 0.007812 
31.000000 313.375000 503.115388 0.007812 
32.000000 312.812500 503.103262 0.007812 
33.000000 312.250000 503.088980 0.007812 
34.000000 311.656250 503.072480 0.007812 
35.000000 311.062500 503.053337 0.007812 
36.000000 310.453125 503.031618 0.007812 
37.000000 309.828125 503.006985 0.007812 
38.000000 309.187500 502.979297 0.007812 
39.000000 308.546875 502.948489 0.007812 
40.000000 307.890625 502.914205 0.007812 
41.000000 307.218750 502.876392 0.007812 
42.000000 306.531250 502.834887 0.007812 
43.000000 305.828125 502.789573 0.007812 
44.000000 305.125000 502.740064 0.007812 
45.000000 304.421875 502.686373 0.007812 
46.000000 303.687500 502.628554 0.007812 
47.000000 302.953125 502.566133 0.007812 
48.000000 302.203125 502.499292 0.007812 
49.000000 301.453125 502.427617 0.007812 
50.000000 300.687500 502.351205 0.007812 
51.000000 299.906250 502.269986 0.007812 
52.000000 299.125000 502.183673 0.007812 
53.000000 298.328125 502.092503 0.007812 
54.000000 297.531250 501.995779 0.007812 
55.000000 296.718750 501.894201 0.007812 
56.000000 295.890625 501.787417 0.007812 
57.000000 295.062500 501.674927 0.007812 
58.000000 294.234375 501.556802 0.007812 
59.000000 293.390625 501.433511 0.007812 
60.000000 292.546875 501.304325 0.007812 
61.000000 291.687500 501.169751 0.007812 
62.000000 290.812500 501.029891 0.007812 
63.000000 289.937500 500.884125 0.007812 
64.000000 289.062500 500.732170 0.007812 
65.000000 288.171875 500.574865 0.007812 
66.000000 287.281250 500.411485 0.007812 
67.000000 286.390625 500.241872 0.007812 
68.000000 285.484375 500.066800 0.007812 
69.000000 284.578125 499.885443 0.007812 
70.000000 283.656250 499.698623 0.007812 
71.000000 282.734375 499.505498 0.007812 
72.000000 281.796875 499.306905 0.007812 
73.000000 280.875000 499.101036 0.007812 
74.000000 279.937500 498.889823 0.007812 
75.000000 278.984375 498.673014 0.007812 
76.00000 278.031250 498.449781 0.007812 
76.39400 277.681  498.449781 0.007812 


==> fig_data/fig1/instab_c3p.dat <==
# C3' param set
0.  359.6
2.  359.5
5.  359.0
7.  358.5
10. 357.0
20. 346.
30. 332.
40. 319.
50. 306.
60. 294.5
65. 289.
70  284.5
72. 281.95
#76.4 277.649618 
76.74 277.35


==> fig_data/fig2/CPLPms.dat <==
#277.365884 62.700000 0.000562 277.287930 62.800000 0.029885 118.800000 225.000000 
#268.643996 66.200000 0.067680 274.724140 59.300000 0.000555 118.800000 100.000000 
248.434918 73.700000 0.048591 269.376523 52.000000 0.012442 118.800000 50.000000 
195.420994 96.900000 0.065685 259.876621 38.100000 0.009942 118.800000 20.000000 
161.885998 110.300000 0.039672 256.762680 32.700000 0.050666 118.800000 15.000000 
#107.579866 126.500000 0.247301 254.517293 27.800000 0.040057 118.800000 12.000000 
51.272453 136.000000 0.150955 253.632275 25.800000 0.024754 118.800000 11.000000 
#277.705592 60.800000 0.024033 276.737703 62.100000 0.016392 118.800000 300.000000 
#276.609513 57.800000 0.024417 275.126619 59.900000 0.033746 118.800000 400.000000 


==> fig_data/fig2/CPLPms300.dat <==

277.705592 60.800000 0.024033 276.737703 62.100000 0.016392 118.800000 300.000000 


==> fig_data/fig3/PD_good_ms50.dat <==
0.000000 320.968750 285.531608 0.007812 
1.000000 320.953125 285.518557 0.007812 
2.000000 320.921875 285.457193 0.007812 
3.000000 320.843750 285.391213 0.007812 
4.000000 320.750000 285.274042 0.007812 
5.000000 320.625000 285.125780 0.007812 
6.000000 320.468750 284.943473 0.007812 
7.000000 320.281250 284.725162 0.007812 
8.000000 320.078125 284.449797 0.007812 
9.000000 319.843750 284.141191 0.007812 
10.000000 319.578125 283.801622 0.007812 
11.000000 319.281250 283.435204 0.007812 
12.000000 318.968750 283.025736 0.007812 
13.000000 318.625000 282.597211 0.007812 
14.000000 318.265625 282.134099 0.007812 
15.000000 317.875000 281.659589 0.007812 
16.000000 317.468750 281.157425 0.007812 
17.000000 317.031250 280.649738 0.007812 
18.000000 316.562500 280.139016 0.007812 
19.000000 316.093750 279.590639 0.007812 
20.000000 315.593750 279.043811 0.007812 
21.000000 315.062500 278.500120 0.007812 
22.000000 314.515625 277.942916 0.007812 
23.000000 313.953125 277.374569 0.007812 
24.000000 313.375000 276.795856 0.007812 
25.000000 312.765625 276.226262 0.007812 
26.000000 312.140625 275.648959 0.007812 
27.000000 311.500000 275.065280 0.007812 
28.000000 310.828125 274.493069 0.007812 
29.000000 310.156250 273.899369 0.007812 
30.000000 309.453125 273.319145 0.007812 
31.000000 308.750000 272.719164 0.007812 
32.000000 308.015625 272.133888 0.007812 
33.000000 307.265625 271.546975 0.007812 
34.000000 306.500000 270.959156 0.007812 
35.000000 305.734375 270.354751 0.007812 
36.000000 304.937500 269.766931 0.007812 
37.000000 304.125000 269.179942 0.007812 
38.000000 303.296875 268.594295 0.007812 
39.000000 302.468750 267.994149 0.007812 
40.000000 301.609375 267.411918 0.007812 
41.000000 300.750000 266.816573 0.007812 
42.000000 299.859375 266.239645 0.007812 
43.000000 298.968750 265.650290 0.007812 
44.000000 298.062500 265.064130 0.007812 
45.000000 297.140625 264.481768 0.007812 
46.000000 296.218750 263.888141 0.007812 
47.000000 295.265625 263.314152 0.007812 
48.000000 294.312500 262.729341 0.007812 
49.000000 293.359375 262.134038 0.007812 
50.000000 292.375000 261.558969 0.007812 
51.000000 291.390625 260.974222 0.007812 
52.000000 290.390625 260.394715 0.007812 
53.000000 289.375000 259.820458 0.007812 
54.000000 288.359375 259.237448 0.007812 
55.000000 287.328125 258.660230 0.007812 
56.000000 286.296875 258.074196 0.007812 
57.000000 285.250000 257.494189 0.007812 
58.000000 284.187500 256.920843 0.007812 
59.000000 283.125000 256.339131 0.007812 
60.000000 282.046875 255.764121 0.007812 
61.000000 280.968750 255.181024 0.007812 
62.000000 279.875000 254.604770 0.007812 
63.000000 278.765625 254.035335 0.007812 
64.000000 277.656250 253.458459 0.007812 
65.000000 276.546875 252.873855 0.007812 
66.000000 275.421875 252.296386 0.007812 
67.000000 274.296875 251.712054 0.007812 
68.000000 273.156250 251.134396 0.007812 
69.000000 272.000000 250.564037 0.007812 
70.000000 270.843750 249.986493 0.007812 
71.000000 269.687500 249.402312 0.007812 
72.000000 268.515625 248.825146 0.007812 
73.000000 267.343750 248.240953 0.007812 
74.000000 266.156250 247.663869 0.007812 
75.000000 264.968750 247.080223 0.007812 
76.000000 263.765625 246.503233 0.007812 
77.000000 262.562500 245.919654 0.007812 
78.000000 261.343750 245.342785 0.007812 
79.000000 260.125000 244.759258 0.007812 


==> fig_data/fig3/PD_ms20.dat <==
0.000000 310.453125 118.391032 0.007812 
1.000000 310.437500 118.413287 0.007812 
2.000000 310.390625 118.479808 0.007812 
3.000000 310.312500 118.590502 0.007812 
4.000000 310.203125 118.745737 0.007812 
5.000000 310.078125 118.908707 0.007812 
6.000000 309.906250 119.153639 0.007812 
7.000000 309.703125 119.443809 0.007812 
8.000000 309.484375 119.741655 0.007812 
9.000000 309.234375 120.085309 0.007812 
10.000000 308.968750 120.436939 0.007812 
11.000000 308.656250 120.872273 0.007812 
12.000000 308.328125 121.316447 0.007812 
13.000000 307.968750 121.806524 0.007812 
14.000000 307.593750 122.305531 0.007812 
15.000000 307.187500 122.851079 0.007812 
16.000000 306.765625 123.404741 0.007812 
17.000000 306.312500 124.004783 0.007812 
18.000000 305.843750 124.612492 0.007812 
19.000000 305.343750 125.266684 0.007812 
20.000000 304.828125 125.927482 0.007812 
21.000000 304.281250 126.634356 0.007812 
22.000000 303.734375 127.306153 0.007812 
23.000000 303.140625 128.062667 0.007812 
24.000000 302.546875 128.782418 0.007812 
25.000000 301.921875 129.544782 0.007812 
26.000000 301.265625 130.349536 0.007812 
27.000000 300.609375 131.113162 0.007812 
28.000000 299.921875 131.916312 0.007812 
29.000000 299.218750 132.716728 0.007812 
30.000000 298.500000 133.512654 0.007812 
31.000000 297.765625 134.302693 0.007812 
32.000000 297.000000 135.126670 0.007812 
33.000000 296.218750 135.941484 0.007812 
34.000000 295.437500 136.704185 0.007812 
35.000000 294.625000 137.496579 0.007812 
36.000000 293.796875 138.275567 0.007812 
37.000000 292.953125 139.039602 0.007812 
38.000000 292.093750 139.788066 0.007812 
39.000000 291.218750 140.519215 0.007812 
40.000000 290.328125 141.232283 0.007812 
41.000000 289.421875 141.927063 0.007812 
42.000000 288.500000 142.602169 0.007812 
43.000000 287.562500 143.257399 0.007812 
44.000000 286.609375 143.892059 0.007812 
45.000000 285.640625 144.506215 0.007812 
46.000000 284.671875 145.061213 0.007812 
47.000000 283.671875 145.634269 0.007812 
48.000000 282.671875 146.149024 0.007812 
49.000000 281.656250 146.644323 0.007812 
50.000000 280.625000 147.119518 0.007812 
51.000000 279.578125 147.575936 0.007812 
52.000000 278.515625 148.013211 0.007812 
53.000000 277.453125 148.397379 0.007812 
54.000000 276.375000 148.764672 0.007812 
55.000000 275.281250 149.115092 0.007812 
56.000000 274.171875 149.449225 0.007812 
57.000000 273.062500 149.735301 0.007812 
58.000000 271.937500 150.007020 0.007812 
59.000000 270.812500 150.232927 0.007812 
60.000000 269.656250 150.478396 0.007812 
61.000000 268.500000 150.680058 0.007812 
62.000000 267.328125 150.869751 0.007812 
63.000000 266.156250 151.018921 0.007812 
64.000000 264.968750 151.158021 0.007812 
65.000000 263.765625 151.287845 0.007812 
66.000000 262.562500 151.379853 0.007812 
67.000000 261.343750 151.463809 0.007812 
68.000000 260.109375 151.539702 0.007812 
69.000000 258.875000 151.581244 0.007812 
70.000000 257.625000 151.615700 0.007812 
71.000000 256.359375 151.643722 0.007812 
72.000000 255.093750 151.639469 0.007812 
73.000000 253.812500 151.629631 0.007812 
74.000000 252.531250 151.589126 0.007812 
75.000000 251.234375 151.543883 0.007812 
76.000000 249.921875 151.494035 0.007812 
77.000000 248.593750 151.439419 0.007812 
78.000000 247.265625 151.356291 0.007812 
79.000000 245.921875 151.268949 0.007812 
80.000000 244.562500 151.177499 0.007812 
81.000000 243.203125 151.058680 0.007812 
82.000000 241.828125 150.936234 0.007812 
83.000000 240.437500 150.809826 0.007812 
84.000000 239.031250 150.679173 0.007812 
85.000000 237.625000 150.522593 0.007812 
86.000000 236.203125 150.362560 0.007812 
87.000000 234.765625 150.198279 0.007812 
88.000000 233.312500 150.029588 0.007812 
89.000000 231.843750 149.856631 0.007812 
90.000000 230.359375 149.679143 0.007812 
91.000000 228.859375 149.496473 0.007812 
92.000000 227.359375 149.289022 0.007812 
93.000000 225.828125 149.096376 0.007812 
94.000000 224.281250 148.897878 0.007812 
95.000000 222.718750 148.693704 0.007812 
96.000000 221.156250 148.463770 0.007812 
97.000000 219.546875 148.266205 0.007812 
98.000000 217.937500 148.042246 0.007812 
99.000000 216.312500 147.811348 0.007812 
100.000000 214.656250 147.591004 0.007812 
101.000000 212.984375 147.362857 0.007812 
102.000000 211.281250 147.143914 0.007812 
103.000000 209.578125 146.897991 0.007812 
104.000000 207.828125 146.677724 0.007812 
105.000000 206.062500 146.447025 0.007812 
106.000000 204.281250 146.205464 0.007812 
107.000000 202.468750 145.969753 0.007812 
108.000000 200.625000 145.738538 0.007812 
109.000000 198.750000 145.510955 0.007812 
110.000000 196.843750 145.285919 0.007812 
111.000000 194.906250 145.062647 0.007812 
112.000000 192.937500 144.840180 0.007812 
113.000000 190.937500 144.617050 0.007812 
114.000000 188.890625 144.408011 0.007812 
115.000000 186.796875 144.211150 0.007812 
116.000000 184.671875 144.009769 0.007812 
117.000000 182.515625 143.803291 0.007812 
118.000000 180.296875 143.619091 0.007812 
119.000000 178.046875 143.426770 0.007812 
120.000000 175.750000 143.239127 0.007812 
121.000000 173.406250 143.054199 0.007812 
122.000000 171.015625 142.870572 0.007812 
123.000000 168.562500 142.699501 0.007812 
124.000000 166.062500 142.525726 0.007812 
125.000000 163.500000 142.360308 0.007812 
126.000000 160.875000 142.200305 0.007812 
127.000000 158.203125 142.031265 0.007812 
128.000000 155.453125 141.875352 0.007812 
129.000000 152.625000 141.729034 0.007812 
130.000000 149.734375 141.577740 0.007812 
131.000000 146.765625 141.429925 0.007812 
132.000000 143.718750 141.281909 0.007812 
133.000000 140.578125 141.141284 0.007812 
134.000000 137.343750 141.003463 0.007812 
135.000000 134.015625 140.863736 0.007812 
136.000000 130.578125 140.727580 0.007812 
137.000000 127.015625 140.599139 0.007812 
138.000000 123.328125 140.472045 0.007812 
139.000000 119.500000 140.348257 0.007812 
140.000000 115.515625 140.228761 0.007812 
141.000000 111.359375 140.112721 0.007812 
142.000000 107.031250 139.989895 0.007812 
143.000000 102.468750 139.880587 0.007812 
144.000000 97.671875 139.769023 0.007812 
145.000000 92.593750 139.659760 0.007812 
146.000000 87.171875 139.558248 0.007812 
147.000000 81.375000 139.449939 0.007812 
148.000000 75.078125 139.348688 0.007812 
149.000000 68.140625 139.255144 0.007812 
150.000000 60.390625 139.154896 0.007812 
151.000000 51.406250 139.062016 0.007812 
152.000000 40.390625 138.972511 0.007812 
153.000000 24.796875 138.883180 0.007812 
154.000000 4.812500 137.772305 0.007812 
155.000000 -15.171875 134.763616 0.007812 
156.000000 -35.156250 129.899127 0.007812 
157.000000 -55.140625 123.282274 0.007812 
158.000000 -75.125000 115.127657 0.007812 
159.000000 -95.109375 105.802374 0.007812 
160.000000 -115.093750 95.821007 0.007812 
161.000000 -135.078125 85.765619 0.007812 
162.000000 -155.062500 76.155660 0.007812 
163.000000 -175.046875 67.346287 0.007812 
164.000000 -195.031250 59.505605 0.007812 
165.000000 -215.015625 52.655618 0.007812 
166.000000 -235.000000 46.732095 0.007812 
167.000000 -254.984375 41.631918 0.007812 
168.000000 -274.968750 37.243147 0.007812 
169.000000 -294.953125 33.460274 0.007812 
170.000000 -314.937500 30.189084 0.007812 
171.000000 -334.921875 27.349588 0.007812 
172.000000 -354.906250 24.874275 0.007812 
173.000000 -374.890625 22.706951 0.007812 
174.000000 -394.875000 20.801161 0.007812 
175.000000 -414.859375 19.117942 0.007812 
176.000000 -434.843750 17.625220 0.007812 
177.000000 -454.828125 16.296362 0.007812 
178.000000 -474.812500 15.108689 0.007812 
179.000000 -494.796875 14.043472 0.007812 


==> fig_data/fig3/instams20.dat <==
2. 297.0
5. 296.8
10. 295.9
20. 292.6
30. 287.1
40. 280.05
50. 272.0 
60. 264.0



==> fig_data/fig3/instams50.dat <==
2. 331.
5. 330.5
10. 329.5
20. 323.
30. 313.5
40. 302.
50. 291.
60. 280.
68. 271.


==> fig_data/fig3/rootsM20v2.dat <==
1.000000 290.389290 239.169599 194.580615 
1.000000 290.389290 239.011967 194.620949 
1.000000 290.389290 239.152778 194.564310 
1.000000 290.389291 239.156133 194.550211 
1.000000 290.389290 239.121574 194.473776 
1.000000 290.389290 239.170855 194.573150 
1.000000 290.389290 239.125462 194.582607 
1.000000 290.389290 239.173528 194.578313 
1.000000 290.389290 239.158701 194.584056 
1.000000 290.389290 239.123581 194.538636 
1.000000 290.389290 239.101893 194.492978 
1.000000 290.389291 239.158554 194.555101 
1.000000 290.389290 239.127759 194.483729 
1.000000 290.389289 239.173032 194.600536 
1.000000 290.389291 239.048584 194.583984 
1.000000 290.389291 239.171192 194.487833 
1.000000 290.389291 238.979561 194.558640 
1.000000 290.389291 239.077942 194.753527 
1.000000 290.389284 239.042077 194.590829 
1.000000 290.389289 239.172912 194.583976 
1.000000 290.389291 239.172647 194.584061 
1.000000 290.389290 239.172349 194.589477 
1.000000 290.389290 239.147944 194.584227 
1.000000 290.389290 239.174399 194.662847 
1.000000 290.389290 239.176459 194.671519 
1.000000 290.389296 239.182048 194.586374 
1.000000 290.389290 239.173421 194.584623 
1.000000 290.389290 239.172930 194.660669 
1.000000 290.389295 239.172952 194.586694 
1.000000 290.389289 239.172916 194.584806 
1.000000 290.389290 239.172849 194.611297 
1.000000 290.389290 239.172096 194.689704 
1.000000 290.389290 239.172958 194.588916 
1.000000 290.389290 239.172919 194.604467 
1.000000 290.389291 239.158737 194.584034 
1.000000 290.389290 239.168163 194.583658 
1.000000 290.389295 239.172637 194.680877 
1.000000 290.389291 239.172872 194.584050 
1.000000 290.389290 239.048275 194.642166 
1.000000 290.389290 239.172962 194.609529 
1.000000 290.389290 239.172915 194.584056 
1.000000 290.389290 239.172901 194.584050 
3.000000 290.328512 239.201469 194.693684 
3.000000 290.328512 239.226794 194.697359 
3.000000 290.328512 239.222486 194.682355 
3.000000 290.328512 239.228023 194.667643 
3.000000 290.328512 239.228358 194.589259 
3.000000 290.328512 239.227980 194.691506 
3.000000 290.328512 239.228207 194.701376 
3.000000 290.328512 239.254852 194.696792 
3.000000 290.328512 239.234692 194.702920 
3.000000 290.328512 239.227979 194.656881 
3.000000 290.328512 239.227980 194.610432 
3.000000 290.328513 239.228066 194.673540 
3.000000 290.328512 239.227979 194.600888 
3.000000 290.328510 239.228087 194.708794 
3.000000 290.328513 239.236470 194.703106 
3.000000 290.328513 239.229385 194.605181 
3.000000 290.328511 239.239049 194.673746 
3.000000 290.328512 239.232317 194.870849 
3.000000 290.328506 239.225749 194.709728 
3.000000 290.328512 239.227976 194.702898 
3.000000 290.328513 239.227698 194.768887 
3.000000 290.328508 239.227615 194.704922 
3.000000 290.328512 239.226688 194.703080 
3.000000 290.328512 239.229869 194.782097 
3.000000 290.328512 239.231653 194.790617 
3.000000 290.328516 239.237299 194.705221 
3.000000 290.328512 239.227990 194.702192 
3.000000 290.328512 239.227979 194.703324 
3.000000 290.328506 239.227273 194.702877 
3.000000 290.328511 239.227982 194.703627 
3.000000 290.328512 239.227913 194.730282 
3.000000 290.328512 239.227156 194.808744 
3.000000 290.328512 239.227983 194.703196 
3.000000 290.328512 239.227986 194.702413 
3.000000 290.328510 239.227977 194.702950 
3.000000 290.328512 239.223044 194.702510 
3.000000 290.328516 239.227700 194.799868 
3.000000 290.328512 239.227859 194.702917 
3.000000 290.328511 239.227795 194.761062 
3.000000 290.328512 239.228043 194.702489 
3.000000 290.328512 239.356135 194.702832 
3.000000 290.328512 239.227984 194.694639 
5.000000 290.206885 239.338221 194.851776 
5.000000 290.206885 239.338502 194.931882 
5.000000 290.206885 239.338339 194.916431 
5.000000 290.206885 239.338169 194.904647 
5.000000 290.206885 239.338185 194.823417 
5.000000 290.206885 239.338383 194.930436 
5.000000 290.206885 239.238634 194.941607 
5.000000 290.206885 239.338317 194.852192 
5.000000 290.206885 239.338650 194.940664 
5.000000 290.206885 239.338562 194.894864 
5.000000 290.206885 239.338317 194.845893 
5.000000 290.206886 239.338322 194.911605 
5.000000 290.206885 239.338317 194.835612 
5.000000 290.206884 239.338418 194.942962 
5.000000 290.206886 239.338317 194.941461 
5.000000 290.206886 239.338357 194.840021 
5.000000 290.206884 239.343891 194.903958 
5.000000 290.206886 239.339669 195.105541 
5.000000 290.206879 239.336177 194.947292 
5.000000 290.206885 239.338332 194.940825 
5.000000 290.206885 239.338381 194.939819 
5.000000 290.206882 239.338296 194.942864 
5.000000 290.206885 239.339659 194.940850 
5.000000 290.206885 239.342694 195.020615 
5.000000 290.206885 239.339600 195.028935 
5.000000 290.206886 239.341546 194.942708 
5.000000 290.206885 239.338327 194.940007 
5.000000 290.206885 239.338317 194.940994 
5.000000 290.206883 239.338399 194.940770 
5.000000 290.206884 239.338317 194.941335 
5.000000 290.206885 239.338242 194.968284 
5.000000 290.206886 239.338214 195.046831 
5.000000 290.206885 239.338318 194.940325 
5.000000 290.206885 239.338327 194.974491 
5.000000 290.206880 239.338384 194.940640 
5.000000 290.206884 239.338524 194.940285 
5.000000 290.206885 239.338022 195.037733 
5.000000 290.206885 239.338342 194.940639 
5.000000 290.206885 239.338112 194.998498 
5.000000 290.206885 239.338335 194.939889 
5.000000 290.206885 239.386305 194.940644 
5.000000 290.206884 239.338290 194.940614 
7.000000 290.024257 239.504412 195.256498 
7.000000 290.024257 239.412253 195.281668 
7.000000 290.024257 239.504367 195.204055 
7.000000 290.024258 239.504376 195.340909 
7.000000 290.024257 239.504247 195.324137 
7.000000 290.024257 239.414602 195.354388 
7.000000 290.024257 239.504417 195.384543 
7.000000 290.024257 239.504355 195.272487 
7.000000 290.024257 239.496226 195.288815 
7.000000 290.024257 239.453236 195.287868 
7.000000 290.024257 239.504403 195.208371 
7.000000 290.024258 239.504356 195.291226 
7.000000 290.024257 239.504366 195.313649 
7.000000 290.024257 239.504354 195.290039 
7.000000 290.024256 239.504335 195.278193 
7.000000 290.024258 239.503920 195.292135 
7.000000 290.024258 239.504355 195.188912 
7.000000 290.024256 239.505268 195.243409 
7.000000 290.024258 239.503724 195.289879 
7.000000 290.024251 239.504648 195.289368 
7.000000 290.024257 239.504378 195.289823 
7.000000 290.024257 239.504388 195.308485 
7.000000 290.024255 239.504339 195.290037 
7.000000 290.024257 239.504062 195.290255 
7.000000 290.024257 239.503907 195.370314 
7.000000 290.024257 239.504339 195.381176 
7.000000 290.024258 239.503880 195.286984 
7.000000 290.024257 239.577475 195.294476 
7.000000 290.024257 239.525036 195.290911 
7.000000 290.024257 239.504359 195.290148 
7.000000 290.024256 239.504455 195.290056 
7.000000 290.024256 239.504354 195.290651 
7.000000 290.024257 239.504265 195.317515 
7.000000 290.024257 239.504244 195.396412 
7.000000 290.024257 239.541715 195.290776 
7.000000 290.024257 239.504364 195.289540 
7.000000 290.024255 239.504355 195.290424 
7.000000 290.024199 239.504512 195.289710 
7.000000 290.024257 239.504034 195.385148 
7.000000 290.024257 239.504297 195.290139 
7.000000 290.024257 239.504171 195.299810 
7.000000 290.024257 239.504304 195.290026 
7.000000 290.024257 239.622872 195.290235 
7.000000 290.024255 239.504337 195.290388 
9.000000 289.780358 239.704264 195.783596 
9.000000 289.780358 239.726695 195.723102 
9.000000 289.780358 239.726774 195.701949 
9.000000 289.780359 239.726701 195.591099 
9.000000 289.780359 239.677144 195.732088 
9.000000 289.780358 239.726868 195.676888 
9.000000 289.780358 239.726793 195.815228 
9.000000 289.780358 239.727049 195.758088 
9.000000 289.780358 239.726661 195.713437 
9.000000 289.780358 239.720411 195.823940 
9.000000 289.780359 239.726797 195.765874 
9.000000 289.780359 239.726758 195.716150 
9.000000 289.780358 239.726768 195.806936 
9.000000 289.780357 239.726574 195.716731 
9.000000 289.780359 239.726578 195.721130 
9.000000 289.780360 239.726783 195.717435 
9.000000 289.780356 239.726765 195.694567 
9.000000 289.780359 239.725349 195.717015 
9.000000 289.780352 239.726759 195.697980 
9.000000 289.780359 239.726858 195.716774 
9.000000 289.780357 239.726741 195.714450 
9.000000 289.780358 239.726451 195.716870 
9.000000 289.780358 239.726401 195.731901 
9.000000 289.780358 239.726739 195.717157 
9.000000 289.780363 239.726243 195.721768 
9.000000 289.780358 239.726760 195.716680 
9.000000 289.780358 239.726763 195.726269 
9.000000 289.780358 239.726857 195.716658 
9.000000 289.780357 239.726758 195.717214 
9.000000 289.780358 239.726651 195.742432 
9.000000 289.780362 239.726636 195.714147 
9.000000 289.780359 239.726765 195.716758 
9.000000 289.780357 239.726758 195.716702 
9.000000 289.780358 239.726903 195.716299 
9.000000 289.780358 239.726771 195.734982 
9.000000 289.780361 239.726759 195.716719 
9.000000 289.780358 239.726586 195.723805 
9.000000 289.780375 239.726752 195.717316 
9.000000 289.780355 239.726867 195.716752 
11.000000 289.474744 240.006508 196.147799 
11.000000 289.474744 239.942453 196.188748 
11.000000 289.474744 239.970013 196.194796 
11.000000 289.474745 239.907934 196.151415 
11.000000 289.474745 240.004165 196.187521 
11.000000 289.474744 240.006527 196.076364 
11.000000 289.474744 239.972844 196.165889 
11.000000 289.474744 240.005325 196.063826 
11.000000 289.474744 240.006479 196.178129 
11.000000 289.474740 240.006512 196.181157 
11.000000 289.474745 240.006483 196.175438 
11.000000 289.474745 240.006477 196.182495 
11.000000 289.474744 240.006482 196.208542 
11.000000 289.474743 240.006237 196.166086 
11.000000 289.474745 240.006322 196.166225 
11.000000 289.474746 240.006507 196.166886 
11.000000 289.474741 240.006551 196.146276 
11.000000 289.474745 240.006450 196.167352 
11.000000 289.474737 240.006347 196.166904 
11.000000 289.474744 240.006507 196.166231 
11.000000 289.474744 240.006479 196.166262 
11.000000 289.474743 240.006451 196.166180 
11.000000 289.474744 240.006476 196.166043 
11.000000 289.474744 240.006096 196.181030 
11.000000 289.474744 240.006451 196.164097 
11.000000 289.474744 240.005878 196.177642 
11.000000 289.474745 240.006340 196.165905 
11.000000 289.474710 240.006563 196.165888 
11.000000 289.474743 240.006477 196.166439 
11.000000 289.474744 240.006470 196.172324 
11.000000 289.474744 240.006343 196.165546 
11.000000 289.474745 240.006481 196.166677 
11.000000 289.474744 240.006477 196.165851 
11.000000 289.474759 240.006622 196.165391 
11.000000 289.474746 240.006489 196.182665 
11.000000 289.474746 240.006379 196.165878 
11.000000 289.474743 240.006299 196.169507 
11.000000 289.474759 240.006470 196.165873 
11.000000 289.474744 240.006484 196.167125 
11.000000 289.474744 240.006510 196.165996 
13.000000 289.106794 240.226142 196.625075 
13.000000 289.106795 240.344858 196.657594 
13.000000 289.106795 240.276327 196.596503 
13.000000 289.106795 240.328223 196.593761 
13.000000 289.106795 240.344845 196.597974 
13.000000 289.106795 240.342419 196.593511 
13.000000 289.106794 240.277314 196.594131 
13.000000 289.106795 240.344801 196.594671 
13.000000 289.106793 240.345070 196.614533 
13.000000 289.106791 240.344753 196.593550 
13.000000 289.106795 240.344736 196.593068 
13.000000 289.106795 240.344820 196.592661 
13.000000 289.106795 240.344836 196.592842 
13.000000 289.106794 240.344622 196.593494 
13.000000 289.106795 240.344765 196.594311 
13.000000 289.106797 240.344812 196.594223 
13.000000 289.106791 240.344817 196.582309 
13.000000 289.106796 240.344862 196.592606 
13.000000 289.106787 240.344628 196.602987 
13.000000 289.106795 240.344820 196.593489 
13.000000 289.106794 240.344776 196.593562 
13.000000 289.106795 240.344820 196.593632 
13.000000 289.106795 240.344821 196.593352 
13.000000 289.106795 240.344787 196.594341 
13.000000 289.106795 240.344822 196.592902 
13.000000 289.106795 240.344819 196.593507 
13.000000 289.106795 240.344825 196.593294 
13.000000 289.106774 240.344889 196.593492 
13.000000 289.106794 240.344820 196.594162 
13.000000 289.106849 240.344812 196.593491 
13.000000 289.106795 240.344674 196.593469 
13.000000 289.106795 240.344820 196.593328 
13.000000 289.106798 240.344820 196.593378 
13.000000 289.106797 240.344970 196.592980 
13.000000 289.106799 240.344833 196.593362 
13.000000 289.106795 240.351944 196.593531 
13.000000 289.106795 240.344819 196.593500 
13.000000 289.106795 240.344625 196.594216 
13.000000 289.106805 240.344759 196.593486 
13.000000 289.106793 240.344824 196.593576 
15.000000 288.675835 240.743631 196.954752 
15.000000 288.675835 240.710855 196.991738 
15.000000 288.675835 240.743665 196.990483 
15.000000 288.675836 240.669921 196.984695 
15.000000 288.675835 240.693094 196.981309 
15.000000 288.675835 240.708110 196.981728 
15.000000 288.675834 240.691291 196.981240 
15.000000 288.675834 240.743577 196.981728 
15.000000 288.675832 240.743629 196.981761 
15.000000 288.675836 240.743489 196.981512 
15.000000 288.675836 240.743603 196.981728 
15.000000 288.675835 240.743600 196.981728 
15.000000 288.675835 240.743468 196.982099 
15.000000 288.675836 240.743432 197.001770 
15.000000 288.675838 240.743636 196.981254 
15.000000 288.675831 240.743588 196.985478 
15.000000 288.675837 240.743802 196.980948 
15.000000 288.675828 240.743565 196.992249 
15.000000 288.675835 240.743601 196.989896 
15.000000 288.675834 240.743521 196.981971 
15.000000 288.675836 240.743600 196.981866 
15.000000 288.675835 240.743600 196.981672 
15.000000 288.675835 240.743556 196.982322 
15.000000 288.675835 240.743602 196.971959 
15.000000 288.675835 240.786721 196.981678 
15.000000 288.675836 240.743583 196.981728 
15.000000 288.675822 240.743645 196.981948 
15.000000 288.675835 240.743599 196.982531 
15.000000 288.675835 240.743590 196.979462 
15.000000 288.675835 240.743439 196.982357 
15.000000 288.675836 240.743601 196.981429 
15.000000 288.675808 240.743600 196.981718 
15.000000 288.675835 240.743600 196.981377 
15.000000 288.675835 240.743268 196.981676 
15.000000 288.675835 240.781159 196.981958 
15.000000 288.675836 240.743597 196.981757 
15.000000 288.675835 240.743578 196.980669 
15.000000 288.675840 240.743595 196.981729 
15.000000 288.675832 240.743508 196.981775 
17.000000 288.181324 241.133256 197.340423 
17.000000 288.181324 241.166465 197.336177 
17.000000 288.181324 241.136071 197.335852 
17.000000 288.181324 241.205339 197.335609 
17.000000 288.181324 241.143084 197.336023 
17.000000 288.181323 241.205353 197.335944 
17.000000 288.181325 241.205318 197.335934 
17.000000 288.181323 241.205330 197.335923 
17.000000 288.181322 241.203046 197.336735 
17.000000 288.181325 241.205317 197.335692 
17.000000 288.181325 241.205361 197.354123 
17.000000 288.181324 241.205318 197.335922 
17.000000 288.181324 241.205246 197.335970 
17.000000 288.181324 241.205220 197.364457 
17.000000 288.181327 241.205353 197.336737 
17.000000 288.181320 241.205317 197.332713 
17.000000 288.181326 241.205864 197.340851 
17.000000 288.181317 241.204498 197.335802 
17.000000 288.181324 241.205318 197.335581 
17.000000 288.181359 241.205175 197.335820 
17.000000 288.181325 241.205320 197.336069 
17.000000 288.181324 241.205319 197.335759 
17.000000 288.181324 241.205302 197.336380 
17.000000 288.181326 241.205322 197.335444 
17.000000 288.181324 241.205318 197.335755 
17.000000 288.181324 241.205290 197.335753 
17.000000 288.181316 241.205332 197.335827 
17.000000 288.181324 241.205317 197.336739 
17.000000 288.181324 241.205307 197.335273 
17.000000 288.181325 241.205306 197.336125 
17.000000 288.181325 241.214219 197.335619 
17.000000 288.181324 241.205318 197.335930 
17.000000 288.181325 241.205318 197.335810 
17.000000 288.181324 241.205006 197.335842 
17.000000 288.181324 241.205316 197.335619 
17.000000 288.181325 241.205316 197.335956 
17.000000 288.181324 241.205296 197.335962 
17.000000 288.181322 241.205313 197.335922 
17.000000 288.181324 241.205318 197.335939 
19.000000 287.623001 241.733214 197.678832 
19.000000 287.623001 241.733201 197.674160 
19.000000 287.623001 241.733344 197.673872 
19.000000 287.623001 241.664217 197.673979 
19.000000 287.623001 241.717130 197.673979 
19.000000 287.623000 241.733292 197.674200 
19.000000 287.623002 241.733227 197.673675 
19.000000 287.623000 241.733283 197.676129 
19.000000 287.622999 241.733314 197.673976 
19.000000 287.623002 241.733273 197.673966 
19.000000 287.623002 241.733373 197.674286 
19.000000 287.623001 241.733274 197.673815 
19.000000 287.623001 241.733249 197.673799 
19.000000 287.623004 241.733267 197.677734 
19.000000 287.623005 241.733250 197.676133 
19.000000 287.622997 241.733229 197.671980 
19.000000 287.623003 241.733296 197.677878 
19.000000 287.622994 241.732690 197.673888 
19.000000 287.623001 241.733275 197.673527 
19.000000 287.623029 241.733002 197.673897 
19.000000 287.623002 241.733278 197.674147 
19.000000 287.623001 241.733277 197.673961 
19.000000 287.623001 241.733251 197.674365 
19.000000 287.623002 241.733281 197.674276 
19.000000 287.623001 241.791863 197.674026 
19.000000 287.623001 241.733238 197.694427 
19.000000 287.622996 241.733235 197.673972 
19.000000 287.623001 241.733273 197.674533 
19.000000 287.623001 241.733262 197.673744 
19.000000 287.623002 241.733261 197.674109 
19.000000 287.623001 241.733275 197.674025 
19.000000 287.623001 241.733102 197.673964 
19.000000 287.623001 241.733275 197.674001 
19.000000 287.622999 241.733286 197.673966 
19.000000 287.623001 241.733287 197.674136 
19.000000 287.623000 241.733299 197.673989 
19.000000 287.623001 241.733255 197.673989 
19.000000 287.622994 241.733271 197.674062 
19.000000 287.623001 241.733280 197.674008 
21.000000 287.000952 242.331442 198.025221 
21.000000 287.000952 242.246379 198.016975 
21.000000 287.000952 242.314937 198.016782 
21.000000 287.000952 242.272086 198.016795 
21.000000 287.000952 242.265981 198.016774 
21.000000 287.000952 242.216905 198.016794 
21.000000 287.000953 242.331420 198.016775 
21.000000 287.000951 242.331421 198.016284 
21.000000 287.000951 242.331439 198.016786 
21.000000 287.000953 242.331392 198.013774 
21.000000 287.000952 242.331476 198.026642 
21.000000 287.000952 242.331370 198.016754 
21.000000 287.000952 242.331417 198.016774 
21.000000 287.000955 242.338625 198.021533 
21.000000 287.000956 242.331380 198.016770 
21.000000 287.000948 242.331330 198.015184 
21.000000 287.000954 242.331519 198.016562 
21.000000 287.000945 242.330671 198.016702 
21.000000 287.000952 242.331410 198.016906 
21.000000 287.000952 242.330853 198.016762 
21.000000 287.000953 242.331416 198.016995 
21.000000 287.000952 242.331414 198.016767 
21.000000 287.000952 242.331374 198.017157 
21.000000 287.000953 242.331420 198.017283 
21.000000 287.000952 242.331410 198.016644 
21.000000 287.000952 242.331415 198.016807 
21.000000 287.000948 242.331262 198.016773 
21.000000 287.000952 242.331407 198.016804 
21.000000 287.000952 242.331395 198.016692 
21.000000 287.000951 242.331393 198.016885 
21.000000 287.000955 242.331410 198.016583 
21.000000 287.000951 242.331220 198.016781 
21.000000 287.000953 242.331410 198.016772 
21.000000 287.000950 242.331420 198.016771 
21.000000 287.000952 242.405962 198.017008 
21.000000 287.000952 242.331426 198.016773 
21.000000 287.000952 242.331393 198.016779 
21.000000 287.000944 242.331401 198.016794 
21.000000 287.000952 242.331408 198.016857 
23.000000 286.315595 243.112521 198.381867 
23.000000 286.315595 243.003830 198.388017 
23.000000 286.315595 242.980173 198.382031 
23.000000 286.315595 243.003834 198.382052 
23.000000 286.315595 242.897142 198.382073 
23.000000 286.315595 243.003830 198.382003 
23.000000 286.315595 243.003860 198.382165 
23.000000 286.315595 243.003904 198.381898 
23.000000 286.315594 243.003826 198.381800 
23.000000 286.315594 243.003842 198.381942 
23.000000 286.315596 243.003773 198.380520 
23.000000 286.315595 243.003855 198.391938 
23.000000 286.315592 243.003823 198.381985 
23.000000 286.315595 243.003852 198.382003 
23.000000 286.315598 243.003864 198.381967 
23.000000 286.315600 243.003753 198.381984 
23.000000 286.315591 243.003652 198.380624 
23.000000 286.315581 243.003840 198.381942 
23.000000 286.315589 243.003610 198.381933 
23.000000 286.315594 243.003824 198.382002 
23.000000 286.315595 243.003667 198.382005 
23.000000 286.315596 243.003833 198.382295 
23.000000 286.315595 243.003831 198.381999 
23.000000 286.315596 243.003771 198.381872 
23.000000 286.315595 243.003840 198.382582 
23.000000 286.315595 243.003824 198.382266 
23.000000 286.315595 243.003836 198.381899 
23.000000 286.315593 243.004035 198.382004 
23.000000 286.315595 243.003820 198.382206 
23.000000 286.315595 243.003806 198.381979 
23.000000 286.315593 243.003805 198.382111 
23.000000 286.315595 243.003824 198.381942 
23.000000 286.315593 243.003786 198.382012 
23.000000 286.315595 243.003825 198.381988 
23.000000 286.315598 243.003834 198.382003 
23.000000 286.315595 243.003767 198.381985 
23.000000 286.315595 243.003829 198.382004 
23.000000 286.315595 243.003651 198.382003 
23.000000 286.315589 243.003830 198.381798 
23.000000 286.315594 243.003795 198.382213 
25.000000 285.567619 243.754142 198.780897 
25.000000 285.567619 243.722040 198.781219 
25.000000 285.567619 243.754117 198.781199 
25.000000 285.567619 243.754154 198.781063 
25.000000 285.567619 243.754114 198.781251 
25.000000 285.567619 243.754113 198.781159 
25.000000 285.567619 243.754097 198.780357 
25.000000 285.567618 243.667640 198.778533 
25.000000 285.567619 243.694790 198.781147 
25.000000 285.567620 243.754100 198.781037 
25.000000 285.567615 243.754107 198.784544 
25.000000 285.567617 243.796628 198.781172 
25.000000 285.567619 243.754138 198.779806 
25.000000 285.567619 243.754001 198.781170 
25.000000 285.567624 243.753887 198.781179 
25.000000 285.567618 243.753686 198.779930 
25.000000 285.567606 243.753977 198.781244 
25.000000 285.567629 243.753741 198.781181 
25.000000 285.567619 243.754101 198.781191 
25.000000 285.567619 243.754101 198.781198 
25.000000 285.567620 243.754115 198.781578 
25.000000 285.567619 243.754112 198.781193 
25.000000 285.567620 243.754023 198.781096 
25.000000 285.567619 243.754126 198.781814 
25.000000 285.567619 243.754100 198.781190 
25.000000 285.567619 243.754113 198.780741 
25.000000 285.567618 243.754275 198.781634 
25.000000 285.567631 243.754095 198.781792 
25.000000 285.567619 243.754079 198.781193 
25.000000 285.567619 243.754078 198.781316 
25.000000 285.567621 243.754089 198.780790 
25.000000 285.567618 243.754063 198.781203 
25.000000 285.567619 243.754102 198.781160 
25.000000 285.567622 243.754110 198.781194 
25.000000 285.567619 243.814183 198.754815 
25.000000 285.567619 243.754073 198.781194 
25.000000 285.567617 243.753953 198.781193 
25.000000 285.567616 243.754195 198.781099 
25.000000 285.567619 243.787692 198.781131 
25.000000 285.567619 243.754070 198.781568 
27.000000 284.757902 244.619003 199.226438 
27.000000 284.757902 244.496527 199.219142 
27.000000 284.757902 244.584546 199.219102 
27.000000 284.757902 244.518050 199.219132 
27.000000 284.757902 244.464926 199.219137 
27.000000 284.757902 244.554917 199.219236 
27.000000 284.757902 244.584611 199.219137 
27.000000 284.757902 244.584653 199.219131 
27.000000 284.757902 244.583900 199.217439 
27.000000 284.757902 244.528799 199.219099 
27.000000 284.757900 244.584627 199.220825 
27.000000 284.757900 244.584627 199.220071 
27.000000 284.757901 244.584769 199.219130 
27.000000 284.757902 244.584662 199.218598 
27.000000 284.757902 244.584628 199.219120 
27.000000 284.757907 244.584650 199.219124 
27.000000 284.757902 244.584656 199.219131 
27.000000 284.757891 244.584394 199.219285 
27.000000 284.757912 244.583995 199.218584 
27.000000 284.757902 244.584627 199.219134 
27.000000 284.757902 244.584881 199.219141 
27.000000 284.757900 244.584646 199.219616 
27.000000 284.757903 244.584645 199.219135 
27.000000 284.757903 244.584627 199.219043 
27.000000 284.757902 244.584666 199.219805 
27.000000 284.757902 244.584615 199.218968 
27.000000 284.757902 244.584640 199.219027 
27.000000 284.757901 244.584732 199.219137 
27.000000 284.757911 244.584617 199.219131 
27.000000 284.757902 244.584601 199.219134 
27.000000 284.757902 244.584600 199.219136 
27.000000 284.757902 244.584621 199.218978 
27.000000 284.757902 244.584613 199.219143 
27.000000 284.757903 244.584629 199.219075 
27.000000 284.757902 244.584636 199.219092 
27.000000 284.757902 244.584627 199.219137 
27.000000 284.757901 244.584510 199.219134 
27.000000 284.757901 244.584702 199.219054 
27.000000 284.757902 244.584632 199.219117 
29.000000 283.887428 245.447625 199.694704 
29.000000 283.887428 245.496133 199.694652 
29.000000 283.887429 245.493445 199.694737 
29.000000 283.887429 245.429814 199.694654 
29.000000 283.887428 245.493035 199.694728 
29.000000 283.887429 245.469024 199.694666 
29.000000 283.887428 245.496111 199.694978 
29.000000 283.887428 245.424773 199.693617 
29.000000 283.887427 245.442918 199.694637 
29.000000 283.887429 245.496148 199.694664 
29.000000 283.887427 245.496397 199.694960 
29.000000 283.887429 245.496115 199.694653 
29.000000 283.887428 245.496118 199.693691 
29.000000 283.887429 245.496059 199.694657 
29.000000 283.887433 245.496087 199.694659 
29.000000 283.887428 245.496278 199.694659 
29.000000 283.887419 245.495681 199.694918 
29.000000 283.887429 245.496260 199.694339 
29.000000 283.887428 245.496091 199.694664 
29.000000 283.887428 245.496093 199.694978 
29.000000 283.887427 245.496117 199.695219 
29.000000 283.887429 245.496122 199.694667 
29.000000 283.887429 245.496094 199.694423 
29.000000 283.887432 245.496155 199.695414 
29.000000 283.887429 245.496095 199.694291 
29.000000 283.887429 245.495537 199.694906 
29.000000 283.887428 245.496157 199.694666 
29.000000 283.887435 245.496079 199.694661 
29.000000 283.887429 245.496062 199.694655 
29.000000 283.887431 245.496062 199.694666 
29.000000 283.887428 245.496091 199.694515 
29.000000 283.887427 245.496095 199.694671 
29.000000 283.887433 245.496096 199.694577 
29.000000 283.887422 245.496102 199.694682 
29.000000 283.887428 245.496096 199.694667 
29.000000 283.887428 245.496012 199.694650 
29.000000 283.887428 245.496151 199.694780 
29.000000 283.887428 245.496096 199.694641 
31.000000 282.957217 246.452295 200.202089 
31.000000 282.957217 246.367867 200.202050 
31.000000 282.957217 246.436967 200.202182 
31.000000 282.957217 246.487261 200.202178 
31.000000 282.957217 246.487279 200.202111 
31.000000 282.957217 246.487266 200.202107 
31.000000 282.957217 246.487281 200.202108 
31.000000 282.957217 246.392840 200.201487 
31.000000 282.957217 246.421209 200.202083 
31.000000 282.957217 246.487276 200.202102 
31.000000 282.957217 246.487263 200.199940 
31.000000 282.957219 246.487316 200.202091 
31.000000 282.957217 246.487271 200.199726 
31.000000 282.957217 246.487216 200.202100 
31.000000 282.957222 246.486987 200.202102 
31.000000 282.957217 246.487357 200.202093 
31.000000 282.957209 246.486565 200.202471 
31.000000 282.957217 246.487814 200.201856 
31.000000 282.957217 246.487262 200.215474 
31.000000 282.957217 246.487265 200.202077 
31.000000 282.957217 246.487257 200.202242 
31.000000 282.957216 246.487285 200.202654 
31.000000 282.957217 246.487308 200.202106 
31.000000 282.957218 246.487263 200.201962 
31.000000 282.957217 246.487358 200.202114 
31.000000 282.957217 246.487269 200.202819 
31.000000 282.957217 246.486894 200.201847 
31.000000 282.957230 246.487299 200.202104 
31.000000 282.957215 246.487263 200.202100 
31.000000 282.957214 246.487224 200.202084 
31.000000 282.957217 246.487224 200.202105 
31.000000 282.957217 246.487262 200.202105 
31.000000 282.957218 246.487266 200.202108 
31.000000 282.957216 246.487266 200.201985 
31.000000 282.957216 246.487270 200.202104 
31.000000 282.957217 246.487439 200.202109 
31.000000 282.957217 246.487225 200.202099 
31.000000 282.957217 246.487302 200.201745 
31.000000 282.957217 246.487263 200.201881 
31.000000 282.957217 246.487265 200.202075 
33.000000 281.968267 247.471701 200.732827 
33.000000 281.968267 247.555004 200.732639 
33.000000 281.968267 247.443512 200.732765 
33.000000 281.968267 247.555019 200.732789 
33.000000 281.968267 247.555009 200.732789 
33.000000 281.968261 247.554987 200.732791 
33.000000 281.968267 247.554996 200.760477 
33.000000 281.968267 247.554987 200.732722 
33.000000 281.968268 247.503480 200.732450 
33.000000 281.968269 247.470593 200.732791 
33.000000 281.968267 247.555040 200.733862 
33.000000 281.968266 247.554996 200.732299 
33.000000 281.968267 247.554978 200.732788 
33.000000 281.968267 247.554666 200.732675 
33.000000 281.968266 247.554925 200.732787 
33.000000 281.968269 247.554983 200.732792 
33.000000 281.968267 247.555009 200.732771 
33.000000 281.968259 247.555017 200.733289 
33.000000 281.968267 247.554560 200.732577 
33.000000 281.968267 247.554997 200.732928 
33.000000 281.968267 247.554996 200.732466 
33.000000 281.968267 247.554981 200.732828 
33.000000 281.968266 247.555005 200.733201 
33.000000 281.968267 247.555065 200.732793 
33.000000 281.968267 247.554995 200.732664 
33.000000 281.968264 247.555142 200.732803 
33.000000 281.968267 247.554993 200.732499 
33.000000 281.968267 247.554820 200.732763 
33.000000 281.968275 247.555013 200.732789 
33.000000 281.968265 247.554994 200.732785 
33.000000 281.968267 247.554946 200.732753 
33.000000 281.968273 247.554948 200.732790 
33.000000 281.968267 247.554995 200.732790 
33.000000 281.968267 247.554995 200.732791 
33.000000 281.968270 247.554998 200.732642 
33.000000 281.968264 247.554996 200.732771 
33.000000 281.968267 247.554994 200.732793 
33.000000 281.968267 247.555010 200.732788 
33.000000 281.968267 247.555019 200.732798 
33.000000 281.968267 247.555086 200.732758 
35.000000 280.921511 248.694476 201.276433 
35.000000 280.921511 248.694470 201.274327 
35.000000 280.921511 248.674084 201.276469 
35.000000 280.921511 248.579221 201.276436 
35.000000 280.921511 248.694459 201.276478 
35.000000 280.921511 248.694482 201.276441 
35.000000 280.921508 248.694511 201.276329 
35.000000 280.921511 248.694483 201.276377 
35.000000 280.921512 248.776467 201.276440 
35.000000 280.921512 248.623455 201.276272 
35.000000 280.921514 248.677460 201.276440 
35.000000 280.921512 248.694494 201.276419 
35.000000 280.921511 248.694508 201.274540 
35.000000 280.921511 248.694482 201.279384 
35.000000 280.921511 248.694628 201.276168 
35.000000 280.921511 248.694369 201.276439 
35.000000 280.921511 248.694469 201.276449 
35.000000 280.921511 248.694459 201.276411 
35.000000 280.921505 248.694527 201.277098 
35.000000 280.921511 248.694514 201.276801 
35.000000 280.921511 248.694475 201.279875 
35.000000 280.921515 248.694457 201.276437 
35.000000 280.921511 248.694455 201.276524 
35.000000 280.921511 248.694587 201.276445 
35.000000 280.921512 248.694479 201.276311 
35.000000 280.921511 248.694465 201.276460 
35.000000 280.921511 248.694481 201.276427 
35.000000 280.921511 248.694386 201.276638 
35.000000 280.921517 248.694487 201.276437 
35.000000 280.921510 248.694478 201.276435 
35.000000 280.921513 248.694419 201.276381 
35.000000 280.921510 248.694423 201.276431 
35.000000 280.921511 248.694493 201.276450 
35.000000 280.921512 248.694495 201.276441 
35.000000 280.921513 248.694483 201.276268 
35.000000 280.921510 248.694481 201.276443 
35.000000 280.921514 248.694479 201.276441 
35.000000 280.921511 248.694559 201.276441 
35.000000 280.921511 248.694493 201.276477 
35.000000 280.921512 248.694481 201.276408 
37.000000 279.817795 249.899576 201.822200 
37.000000 279.817794 249.899594 201.821608 
37.000000 279.817793 249.859448 201.822222 
37.000000 279.817794 249.899583 201.821482 
37.000000 279.817794 249.899585 201.821201 
37.000000 279.817792 249.899585 201.822211 
37.000000 279.817794 249.899587 201.822206 
37.000000 279.817795 249.899559 201.822156 
37.000000 279.817796 249.899600 201.822223 
37.000000 279.817794 249.899591 201.822210 
37.000000 279.817793 249.899575 201.822217 
37.000000 279.817794 249.899610 201.822263 
37.000000 279.817794 249.899585 201.821958 
37.000000 279.817794 249.899597 201.822223 
37.000000 279.817796 249.899589 201.822240 
37.000000 279.817794 249.899538 201.822177 
37.000000 279.817788 249.899682 201.822268 
37.000000 279.817794 249.899712 201.822570 
37.000000 279.817794 249.899720 201.822201 
37.000000 279.817797 249.899548 201.822211 
37.000000 279.817794 249.899531 201.821754 
37.000000 279.817794 249.899562 201.822230 
37.000000 279.817794 249.899583 201.822076 
37.000000 279.817794 249.899557 201.822078 
37.000000 279.817794 249.899598 201.822036 
37.000000 279.817796 249.899543 201.822737 
37.000000 279.817797 249.899586 201.822219 
37.000000 279.817793 249.899582 201.822216 
37.000000 279.817794 249.899578 201.822132 
37.000000 279.817798 249.899516 201.822222 
37.000000 279.817794 249.899588 201.822219 
37.000000 279.817795 249.899575 201.822300 
37.000000 279.817795 249.899589 201.822031 
37.000000 279.817795 249.899586 201.822227 
37.000000 279.817792 249.899585 201.822124 
37.000000 279.817794 249.899740 201.822226 
37.000000 279.817794 249.899524 201.822220 
37.000000 279.817793 249.960978 201.822212 
37.000000 279.817794 250.002691 201.822191 
37.000000 279.817793 249.899586 201.822191 
39.000000 278.657845 251.183691 202.359227 
39.000000 278.657845 251.163230 202.359590 
39.000000 278.657845 251.163123 202.359601 
39.000000 278.657845 251.105273 202.359513 
39.000000 278.657845 251.163294 202.359516 
39.000000 278.657845 251.163174 202.359492 
39.000000 278.657845 251.163178 202.359513 
39.000000 278.657845 251.163248 202.359477 
39.000000 278.657847 251.163245 202.359188 
39.000000 278.657847 251.163273 202.359606 
39.000000 278.657845 251.163245 202.359466 
39.000000 278.657845 251.163302 202.359376 
39.000000 278.657846 251.163183 202.359496 
39.000000 278.657845 251.163114 202.359520 
39.000000 278.657845 251.163256 202.359515 
39.000000 278.657845 251.163251 202.359539 
39.000000 278.657846 251.163149 202.359511 
39.000000 278.657841 251.163169 202.359560 
39.000000 278.657845 251.163257 202.359877 
39.000000 278.657845 251.163246 202.359418 
39.000000 278.657845 251.163245 202.359469 
39.000000 278.657848 251.163189 202.359505 
39.000000 278.657846 251.163113 202.359461 
39.000000 278.657846 251.163199 202.359524 
39.000000 278.657846 251.163243 202.359334 
39.000000 278.657845 251.163192 202.359346 
39.000000 278.657845 251.163257 202.359721 
39.000000 278.657847 251.163350 202.359035 
39.000000 278.657847 251.163246 202.359510 
39.000000 278.657845 251.163240 202.360132 
39.000000 278.657845 251.163236 202.359516 
39.000000 278.657846 251.163165 202.359513 
39.000000 278.657845 251.163285 202.359511 
39.000000 278.657846 251.163154 202.359515 
39.000000 278.657845 251.163250 202.359308 
39.000000 278.657850 251.163246 202.359520 
39.000000 278.657844 251.163242 202.359520 
39.000000 278.657845 251.163248 202.359534 
39.000000 278.657845 251.226475 202.359530 
39.000000 278.657845 251.240768 202.359512 
39.000000 278.657845 251.220736 202.359437 
39.000000 278.657846 251.163247 202.359629 
41.000000 277.442274 252.509067 202.878018 
41.000000 277.442275 252.477844 202.877883 
41.000000 277.442274 252.477777 202.878421 
41.000000 277.442274 252.448735 202.878478 
41.000000 277.442275 252.477834 202.878400 
41.000000 277.442275 252.477963 202.877493 
41.000000 277.442275 252.477853 202.878461 
41.000000 277.442275 252.477843 202.878365 
41.000000 277.442273 252.477837 202.878407 
41.000000 277.442277 252.477852 202.878454 
41.000000 277.442274 252.477835 202.878346 
41.000000 277.442275 252.477861 202.878364 
41.000000 277.442275 252.477847 202.877769 
41.000000 277.442275 252.477585 202.878356 
41.000000 277.442274 252.477852 202.878397 
41.000000 277.442275 252.477844 202.878431 
41.000000 277.442325 252.477847 202.878389 
41.000000 277.442271 252.477780 202.878402 
41.000000 277.442275 252.477900 202.878804 
41.000000 277.442275 252.478100 202.878356 
41.000000 277.442276 252.477762 202.878392 
41.000000 277.442275 252.477762 202.878435 
41.000000 277.442275 252.477747 202.878409 
41.000000 277.442275 252.477837 202.878400 
41.000000 277.442275 252.477741 202.878193 
41.000000 277.442275 252.477895 202.877969 
41.000000 277.442275 252.477835 202.878090 
41.000000 277.442276 252.477842 202.878393 
41.000000 277.442274 252.477833 202.881728 
41.000000 277.442275 252.477829 202.878399 
41.000000 277.442275 252.477748 202.878395 
41.000000 277.442274 252.477842 202.878651 
41.000000 277.442275 252.477689 202.878427 
41.000000 277.442275 252.477848 202.878181 
41.000000 277.442275 252.477843 202.878405 
41.000000 277.442274 252.477837 202.878369 
41.000000 277.442274 252.477846 202.878268 
41.000000 277.442275 252.479505 202.878403 
41.000000 277.442274 252.589671 202.878408 
41.000000 277.442275 252.527345 202.879351 
41.000000 277.442273 252.477841 202.878316 
41.000000 277.442280 252.477842 202.878087 
43.000000 276.171562 253.835507 203.369692 
43.000000 276.171562 253.835540 203.369913 
43.000000 276.171562 253.839830 203.370836 
43.000000 276.171561 253.828784 203.369657 
43.000000 276.171561 253.835510 203.369681 
43.000000 276.171562 253.835541 203.369955 
43.000000 276.171562 253.835741 203.369896 
43.000000 276.171562 253.835543 203.369946 
43.000000 276.171561 253.835648 203.369962 
43.000000 276.171565 253.788150 203.369964 
43.000000 276.171562 253.835513 203.369575 
43.000000 276.171563 253.835529 203.369797 
43.000000 276.171562 253.835351 203.369807 
43.000000 276.171562 253.835526 203.369914 
43.000000 276.171562 253.835534 203.369954 
43.000000 276.171562 253.835515 203.369998 
43.000000 276.171603 253.835535 203.369947 
43.000000 276.171563 253.835538 203.369963 
43.000000 276.171562 253.835861 203.370437 
43.000000 276.171562 253.835633 203.369737 
43.000000 276.171563 253.835419 203.369952 
43.000000 276.171563 253.835520 203.370104 
43.000000 276.171562 253.835334 203.369969 
43.000000 276.171562 253.835518 203.369959 
43.000000 276.171566 253.835338 203.369698 
43.000000 276.171563 253.835521 203.369951 
43.000000 276.171562 253.835565 203.370158 
43.000000 276.171563 253.835523 203.369953 
43.000000 276.171568 253.835512 203.381122 
43.000000 276.171564 253.835509 203.369957 
43.000000 276.171562 253.835513 203.369951 
43.000000 276.171561 253.835526 203.369958 
43.000000 276.171563 253.835721 203.369938 
43.000000 276.171562 253.834375 203.369730 
43.000000 276.171553 253.835525 203.369965 
43.000000 276.171561 253.835778 203.370027 
43.000000 276.171561 253.835531 203.369913 
43.000000 276.171562 253.835499 203.369996 
43.000000 276.171562 253.957911 203.369950 
43.000000 276.171562 253.835482 203.369863 
43.000000 276.171562 253.835521 203.369682 
43.000000 276.171561 253.835529 203.369863 
43.000000 276.171568 253.835559 203.369774 
45.000000 274.846056 255.328111 203.826250 
45.000000 274.846056 255.228298 203.826404 
45.000000 274.846056 255.228473 203.826353 
45.000000 274.846056 255.211524 203.826427 
45.000000 274.846056 255.228517 203.826092 
45.000000 274.846056 255.228481 203.826419 
45.000000 274.846056 255.228394 203.825774 
45.000000 274.846056 255.228617 203.827513 
45.000000 274.846056 255.228575 203.826489 
45.000000 274.846060 255.228528 203.826296 
45.000000 274.846056 255.228460 203.825664 
45.000000 274.846056 255.228480 203.826419 
45.000000 274.846056 255.228462 203.826342 
45.000000 274.846056 255.228535 203.826033 
45.000000 274.846057 255.228488 203.826416 
45.000000 274.846056 255.228480 203.826472 
45.000000 274.846090 255.228498 203.826409 
45.000000 274.846058 255.228501 203.826431 
45.000000 274.846056 255.228482 203.827021 
45.000000 274.846056 255.229384 203.826353 
45.000000 274.846057 255.228342 203.826416 
45.000000 274.846057 255.228474 203.826406 
45.000000 274.846056 255.228415 203.826416 
45.000000 274.846056 255.228470 203.826410 
45.000000 274.846059 255.228432 203.826419 
45.000000 274.846057 255.228526 203.825900 
45.000000 274.846056 255.228465 203.826569 
45.000000 274.846057 255.228474 203.826428 
45.000000 274.846056 255.228463 203.824911 
45.000000 274.846064 255.228461 203.826420 
45.000000 274.846056 255.228465 203.826410 
45.000000 274.846056 255.228482 203.826411 
45.000000 274.846056 255.228483 203.826716 
45.000000 274.846057 255.228483 203.826408 
45.000000 274.846056 255.228481 203.826180 
45.000000 274.846056 255.228480 203.826432 
45.000000 274.846056 255.228459 203.826216 
45.000000 274.846056 255.228479 203.826432 
45.000000 274.846054 255.228488 203.826415 
45.000000 274.846056 255.228511 203.826477 
45.000000 274.846056 255.228439 203.826421 
45.000000 274.846056 255.262641 203.826424 
45.000000 274.846055 255.228482 203.826354 
45.000000 274.846063 255.228496 203.826398 
47.000000 273.465975 256.649124 204.241361 
47.000000 273.465975 256.649149 204.241332 
47.000000 273.465975 256.649169 204.241226 
47.000000 273.465975 256.642620 204.241239 
47.000000 273.465975 256.649089 204.241012 
47.000000 273.465975 256.649125 204.241216 
47.000000 273.465975 256.652768 204.241214 
47.000000 273.465975 256.649139 204.242093 
47.000000 273.465974 256.649126 204.242323 
47.000000 273.465980 256.571626 204.241248 
47.000000 273.465975 256.649125 204.241406 
47.000000 273.465975 256.649126 204.241059 
47.000000 273.465975 256.688515 204.241217 
47.000000 273.465975 256.649104 204.241170 
47.000000 273.465976 256.649132 204.241210 
47.000000 273.465981 256.649085 204.241278 
47.000000 273.465973 256.649144 204.241202 
47.000000 273.465976 256.649236 204.241234 
47.000000 273.465980 256.649081 204.241210 
47.000000 273.465975 256.649180 204.241196 
47.000000 273.465975 256.648944 204.241227 
47.000000 273.465975 256.649118 204.241195 
47.000000 273.465975 256.648980 204.241210 
47.000000 273.465975 256.649127 204.241199 
47.000000 273.465975 256.649031 204.241215 
47.000000 273.465975 256.649144 204.241273 
47.000000 273.465975 256.649125 204.241079 
47.000000 273.465975 256.649114 204.241210 
47.000000 273.465974 256.649104 204.239886 
47.000000 273.465973 256.649103 204.241215 
47.000000 273.465975 256.649018 204.241198 
47.000000 273.465974 256.649127 204.244531 
47.000000 273.465975 256.649128 204.241217 
47.000000 273.465975 256.649129 204.240952 
47.000000 273.465975 256.649123 204.241229 
47.000000 273.465974 256.649121 204.241448 
47.000000 273.465972 256.649133 204.241207 
47.000000 273.465976 256.649108 204.240532 
47.000000 273.465975 256.743666 204.241144 
47.000000 273.465975 256.665720 204.241192 
47.000000 273.465974 256.649119 204.240845 
47.000000 273.465982 256.649131 204.241221 
49.000000 272.031405 258.090260 204.610106 
49.000000 272.031405 258.090275 204.608750 
49.000000 272.031405 258.090246 204.608943 
49.000000 272.031405 258.035723 204.609049 
49.000000 272.031405 258.139432 204.608951 
49.000000 272.031405 258.090297 204.608637 
49.000000 272.031406 258.090256 204.608935 
49.000000 272.031405 258.090323 204.609540 
49.000000 272.031405 258.090324 204.609915 
49.000000 272.031412 258.090289 204.608748 
49.000000 272.031405 258.090245 204.608947 
49.000000 272.031405 258.090245 204.608953 
49.000000 272.031406 258.090206 204.608962 
49.000000 272.031405 258.090132 204.604879 
49.000000 272.031406 258.090248 204.608941 
49.000000 272.031410 258.090198 204.609022 
49.000000 272.031404 258.090247 204.608931 
49.000000 272.031407 258.090471 204.608979 
49.000000 272.031407 258.090532 204.608941 
49.000000 272.031405 258.089776 204.609257 
49.000000 272.031406 258.090244 204.608910 
49.000000 272.031405 258.090237 204.608922 
49.000000 272.031407 258.090239 204.608941 
49.000000 272.031406 258.090247 204.608922 
49.000000 272.031406 258.090072 204.608949 
49.000000 272.031405 258.090248 204.608516 
49.000000 272.031406 258.090244 204.608945 
49.000000 272.031406 258.090229 204.608940 
49.000000 272.031405 258.090223 204.608297 
49.000000 272.031401 258.090224 204.608947 
49.000000 272.031405 258.090159 204.608914 
49.000000 272.031406 258.090245 204.608814 
49.000000 272.031405 258.090245 204.608971 
49.000000 272.031406 258.090404 204.608967 
49.000000 272.031405 258.090245 204.608678 
49.000000 272.031405 258.090237 204.608960 
49.000000 272.031405 258.090228 204.608941 
49.000000 272.031402 258.090251 204.608940 
49.000000 272.031411 258.090289 204.609529 
49.000000 272.031406 258.123326 204.608981 
49.000000 272.031405 258.090230 204.608847 
49.000000 272.031414 258.090245 204.608960 
51.000000 270.542307 259.545062 204.925334 
51.000000 270.542307 259.545124 204.925129 
51.000000 270.542307 259.545074 204.925337 
51.000000 270.542307 259.545163 204.925162 
51.000000 270.542305 259.544896 204.925423 
51.000000 270.542306 259.545115 204.925376 
51.000000 270.542306 259.544927 204.925664 
51.000000 270.542301 259.545152 204.926209 
51.000000 270.542306 259.545074 204.925352 
51.000000 270.542307 259.544989 204.924851 
51.000000 270.542307 259.545005 204.925390 
51.000000 270.542307 259.545076 204.925238 
51.000000 270.542307 259.545076 204.925336 
51.000000 270.542310 259.545035 204.925430 
51.000000 270.542306 259.545079 204.925324 
51.000000 270.542308 259.545390 204.925398 
51.000000 270.542307 259.545387 204.925336 
51.000000 270.542307 259.545078 204.925532 
51.000000 270.542307 259.545108 204.924876 
51.000000 270.542307 259.545074 204.925306 
51.000000 270.542307 259.545069 204.925317 
51.000000 270.542307 259.545078 204.925335 
51.000000 270.542307 259.545030 204.925303 
51.000000 270.542300 259.545084 204.925349 
51.000000 270.542305 259.545069 204.925342 
51.000000 270.542307 259.545073 204.925338 
51.000000 270.542307 259.545067 204.925337 
51.000000 270.542307 259.545066 204.925338 
51.000000 270.542308 259.545067 204.925339 
51.000000 270.542307 259.545046 204.925339 
51.000000 270.542306 259.544986 204.925367 
51.000000 270.542307 259.545141 204.925406 
51.000000 270.542307 259.545074 204.925202 
51.000000 270.542307 259.545059 204.925345 
51.000000 270.542307 259.545072 204.925333 
51.000000 270.542306 259.545062 204.924779 
51.000000 270.542306 259.545079 204.925337 
51.000000 270.542307 259.545005 204.925169 
51.000000 270.542306 259.579689 204.925381 
51.000000 270.542315 259.545074 204.925346 
53.000000 268.998510 261.078190 205.187243 
53.000000 268.998510 261.007354 205.186787 
53.000000 268.998510 261.007327 205.185963 
53.000000 268.998511 260.955056 205.187174 
53.000000 268.998510 261.007367 205.187079 
53.000000 268.998509 261.007420 205.187190 
53.000000 268.998510 261.007254 205.187171 
53.000000 268.998510 261.007387 205.187187 
53.000000 268.998506 261.007322 205.187973 
53.000000 268.998510 261.007393 205.187120 
53.000000 268.998510 261.007647 205.187169 
53.000000 268.998511 261.007568 205.187183 
53.000000 268.998510 261.007360 205.187173 
53.000000 268.998511 261.007354 205.187168 
53.000000 268.998513 261.007535 205.187275 
53.000000 268.998510 261.007832 205.187153 
53.000000 268.998511 261.007493 205.186996 
53.000000 268.998506 261.007353 205.187167 
53.000000 268.998510 261.007376 205.186874 
53.000000 268.998510 261.007353 205.189679 
53.000000 268.998510 261.007360 205.187157 
53.000000 268.998511 261.007362 205.187165 
53.000000 268.998509 261.007272 205.187110 
53.000000 268.998518 261.007342 205.187170 
53.000000 268.998510 261.007355 205.187170 
53.000000 268.998511 261.007362 205.187170 
53.000000 268.998513 261.007383 205.187170 
53.000000 268.998511 261.007382 205.187178 
53.000000 268.998512 261.007379 205.187163 
53.000000 268.998510 261.007440 205.187181 
53.000000 268.998510 261.007351 205.187193 
53.000000 268.998511 261.007372 205.187262 
53.000000 268.998510 261.007352 205.187199 
53.000000 268.998512 261.007325 205.187149 
53.000000 268.998511 261.007354 205.186920 
53.000000 268.998510 261.007341 205.187307 
53.000000 268.998510 261.007356 205.187169 
53.000000 268.998510 261.007138 205.187173 
53.000000 268.998509 261.081080 205.187169 
53.000000 268.998510 261.007354 205.187171 
53.000000 268.998520 261.007352 205.187054 
55.000000 267.399724 262.519071 205.392167 
55.000000 267.399724 262.471468 205.391700 
55.000000 267.399724 262.471335 205.392103 
55.000000 267.399724 262.471362 205.392178 
55.000000 267.399724 262.471366 205.392143 
55.000000 267.399724 262.471036 205.392009 
55.000000 267.399724 262.471385 205.392178 
55.000000 267.399724 262.471360 205.392180 
55.000000 267.399721 262.471518 205.392933 
55.000000 267.399731 262.390594 205.392185 
55.000000 267.399724 262.471511 205.392226 
55.000000 267.399724 262.471302 205.392168 
55.000000 267.399725 262.471370 205.392247 
55.000000 267.399724 262.471366 205.390962 
55.000000 267.399725 262.471362 205.392153 
55.000000 267.399726 262.471406 205.392169 
55.000000 267.399735 262.471505 205.392147 
55.000000 267.399721 262.471272 205.392173 
55.000000 267.399722 262.471313 205.392164 
55.000000 267.399724 262.471337 205.392203 
55.000000 267.399724 262.471337 205.392161 
55.000000 267.399724 262.471337 205.392174 
55.000000 267.399725 262.471353 205.392161 
55.000000 267.399722 262.471222 205.392064 
55.000000 267.399725 262.471324 205.392169 
55.000000 267.399724 262.471314 205.392157 
55.000000 267.399725 262.471396 205.392169 
55.000000 267.399725 262.471458 205.392339 
55.000000 267.399724 262.471445 205.392177 
55.000000 267.399726 262.471731 205.392144 
55.000000 267.399724 262.471448 205.392193 
55.000000 267.399724 262.471335 205.392141 
55.000000 267.399724 262.471331 205.392091 
55.000000 267.399725 262.471339 205.392168 
55.000000 267.399724 262.471334 205.392168 
55.000000 267.399725 262.471288 205.392164 
55.000000 267.399725 262.471338 205.392196 
55.000000 267.399724 262.471300 205.392277 
55.000000 267.399723 262.471337 205.392167 
55.000000 267.399724 262.471305 205.392146 
55.000000 267.399724 262.471370 205.392184 
55.000000 267.399734 262.471334 205.392176 
57.000000 265.745533 264.029603 205.538991 
57.000000 265.745533 263.931822 205.538347 
57.000000 265.745533 263.931787 205.538978 
57.000000 265.745533 263.931660 205.538968 
57.000000 265.745533 263.931736 205.538856 
57.000000 265.745533 263.931809 205.538951 
57.000000 265.745533 263.931794 205.538938 
57.000000 265.745531 263.931822 205.539684 
57.000000 265.745538 263.931802 205.538968 
57.000000 265.745533 263.931759 205.538934 
57.000000 265.745533 263.931764 205.538930 
57.000000 265.745534 263.931662 205.538933 
57.000000 265.745533 263.931992 205.538738 
57.000000 265.745534 263.931809 205.538931 
57.000000 265.745535 263.931831 205.538932 
57.000000 265.745542 263.932331 205.538904 
57.000000 265.745531 263.932041 205.538884 
57.000000 265.745531 263.931842 205.538925 
57.000000 265.745534 263.931791 205.538873 
57.000000 265.745533 263.931792 205.538929 
57.000000 265.745533 263.931779 205.538931 
57.000000 265.745533 263.931818 205.538919 
57.000000 265.745532 263.931659 205.538932 
57.000000 265.745533 263.931781 205.538933 
57.000000 265.745536 263.931780 205.538885 
57.000000 265.745533 263.931986 205.538909 
57.000000 265.745534 263.932091 205.538910 
57.000000 265.745533 263.931856 205.538685 
57.000000 265.745533 263.931792 205.538874 
57.000000 265.745533 263.931791 205.538949 
57.000000 265.745532 263.931780 205.538928 
57.000000 265.745533 263.931791 205.539018 
57.000000 265.745533 263.931784 205.538931 
57.000000 265.745533 263.931785 205.538918 
57.000000 265.745533 263.931805 205.538777 
57.000000 265.745533 263.931755 205.538915 
57.000000 265.745533 263.931792 205.538924 
57.000000 265.745533 263.931815 205.538860 
57.000000 265.745533 263.931792 205.539062 
57.000000 265.745533 263.931876 205.539000 
57.000000 265.745533 263.931854 205.538910 
57.000000 265.745543 263.931814 205.538912 
59.000000 264.035399 265.383981 205.626853 
59.000000 264.035399 265.383992 205.626671 
59.000000 264.035400 265.383948 205.626892 
59.000000 264.035399 265.298907 205.626838 
59.000000 264.035399 265.383982 205.626836 
59.000000 264.035399 265.383988 205.626795 
59.000000 264.035399 265.383983 205.626840 
59.000000 264.035399 265.383904 205.626734 
59.000000 264.035398 265.383998 205.627601 
59.000000 264.035399 265.383969 205.626840 
59.000000 264.035396 265.384002 205.626847 
59.000000 264.035401 265.417567 205.626880 
59.000000 264.035399 265.383977 205.629753 
59.000000 264.035399 265.383907 205.626769 
59.000000 264.035400 265.383988 205.626964 
59.000000 264.035401 265.383980 205.626836 
59.000000 264.035406 265.384016 205.626800 
59.000000 264.035398 265.384101 205.626704 
59.000000 264.035399 265.383995 205.626825 
59.000000 264.035399 265.383955 205.626809 
59.000000 264.035400 265.383984 205.626671 
59.000000 264.035424 265.383978 205.626835 
59.000000 264.035399 265.383959 205.626815 
59.000000 264.035400 265.384015 205.626814 
59.000000 264.035399 265.383854 205.626854 
59.000000 264.035400 265.383971 205.626839 
59.000000 264.035400 265.383955 205.626667 
59.000000 264.035400 265.384020 205.626975 
59.000000 264.035400 265.384575 205.626137 
59.000000 264.035399 265.384136 205.626892 
59.000000 264.035400 265.383886 205.626827 
59.000000 264.035400 265.387842 205.626835 
59.000000 264.035400 265.384045 205.626896 
59.000000 264.035398 265.383964 205.626840 
59.000000 264.035400 265.383974 205.626774 
59.000000 264.035399 265.383961 205.626795 
59.000000 264.035400 265.383965 205.626809 
59.000000 264.035399 265.383979 205.626821 
59.000000 264.035400 265.383989 205.626835 
59.000000 264.035399 265.383953 205.626929 
59.000000 264.035399 265.383970 205.626815 
59.000000 264.035399 265.383927 205.626724 
59.000000 264.035399 265.383977 205.626913 
59.000000 264.035399 265.383974 205.626822 
59.000000 264.035399 265.384333 205.626906 
59.000000 264.035409 265.383971 205.626835 
61.000000 262.268666 266.823619 205.655571 
61.000000 262.268666 266.823722 205.656053 
61.000000 262.268666 266.823930 205.655980 
61.000000 262.268666 266.824556 205.655964 
61.000000 262.268666 266.823672 205.655932 
61.000000 262.268666 266.823788 205.655957 
61.000000 262.268666 266.823709 205.661950 
61.000000 262.268665 266.823476 205.656759 
61.000000 262.268666 266.823617 205.655963 
61.000000 262.268666 266.823636 205.655960 
61.000000 262.268668 266.823493 205.655961 
61.000000 262.268666 266.821694 205.655891 
61.000000 262.268667 266.823625 205.655984 
61.000000 262.268666 266.823621 205.655956 
61.000000 262.268671 266.823626 205.655908 
61.000000 262.268665 266.823641 205.655956 
61.000000 262.268665 266.823988 205.655939 
61.000000 262.268666 266.824826 205.656028 
61.000000 262.268666 266.823268 205.656280 
61.000000 262.268666 266.823605 205.655955 
61.000000 262.268666 266.823669 205.655920 
61.000000 262.268665 266.823534 205.656007 
61.000000 262.268666 266.823421 205.655964 
61.000000 262.268666 266.823606 205.655583 
61.000000 262.268666 266.823711 205.656036 
61.000000 262.268666 266.823826 205.655537 
61.000000 262.268666 266.823617 205.655963 
61.000000 262.268666 266.823548 205.655938 
61.000000 262.268668 266.823618 205.655957 
61.000000 262.268665 266.823609 205.655957 
61.000000 262.268666 266.823605 205.655916 
61.000000 262.268666 266.823588 205.655962 
61.000000 262.268666 266.823600 205.655908 
61.000000 262.268666 266.823622 205.655643 
61.000000 262.268666 266.823620 205.655966 
61.000000 262.268666 266.823608 205.655081 
61.000000 262.268666 266.823619 205.655930 
61.000000 262.268666 266.823660 205.656597 
61.000000 262.268666 266.823594 205.656053 
61.000000 262.268666 266.822541 205.655963 
61.000000 262.268676 266.823613 205.655944 
63.000000 260.444553 268.246877 205.627115 
63.000000 260.444554 268.246409 205.626972 
63.000000 260.444554 268.246458 205.627076 
63.000000 260.444553 268.246057 205.626989 
63.000000 260.444554 268.246834 205.626977 
63.000000 260.444554 268.246870 205.626990 
63.000000 260.444554 268.247105 205.626932 
63.000000 260.444553 268.246867 205.627857 
63.000000 260.444554 268.246546 205.626948 
63.000000 260.444549 268.247263 205.627005 
63.000000 260.444557 268.246805 205.627159 
63.000000 260.444554 268.245457 205.626441 
63.000000 260.444554 268.246875 205.627001 
63.000000 260.444554 268.246889 205.626990 
63.000000 260.444557 268.246856 205.626926 
63.000000 260.444553 268.246815 205.626991 
63.000000 260.444554 268.247532 205.627073 
63.000000 260.444554 268.246937 205.626496 
63.000000 260.444554 268.247019 205.626838 
63.000000 260.444554 268.246870 205.626914 
63.000000 260.444554 268.242354 205.627076 
63.000000 260.444554 268.246901 205.626988 
63.000000 260.444554 268.246933 205.626933 
63.000000 260.444559 268.246972 205.627134 
63.000000 260.444556 268.246565 205.626855 
63.000000 260.444554 268.246881 205.626601 
63.000000 260.444554 268.247040 205.627015 
63.000000 260.444554 268.247239 205.626990 
63.000000 260.444554 268.246871 205.627032 
63.000000 260.444557 268.246815 205.626957 
63.000000 260.444559 268.246871 205.626999 
63.000000 260.444554 268.246873 205.627157 
63.000000 260.444553 268.246869 205.627144 
63.000000 260.444554 268.246838 205.626987 
63.000000 260.444554 268.246820 205.626989 
63.000000 260.444550 268.246845 205.626000 
63.000000 260.444554 268.246872 205.627063 
63.000000 260.444554 268.246872 205.626956 
63.000000 260.444554 268.246869 205.626990 
63.000000 260.444551 268.246870 205.626950 
63.000000 260.444554 268.246870 205.626981 
63.000000 260.444554 268.246896 205.626767 
63.000000 260.444554 268.246865 205.627052 
63.000000 260.444554 268.246809 205.626966 
63.000000 260.444554 268.246872 205.626935 
65.000000 258.562164 269.650184 205.541189 
65.000000 258.562165 269.650433 205.541179 
65.000000 258.562163 269.646340 205.541210 
65.000000 258.562167 269.650286 205.541192 
65.000000 258.562164 269.650322 205.541196 
65.000000 258.562164 269.650416 205.541091 
65.000000 258.562164 269.650004 205.542157 
65.000000 258.562164 269.650100 205.541209 
65.000000 258.562159 269.650311 205.541236 
65.000000 258.562169 269.650390 205.541294 
65.000000 258.562165 269.651898 205.541092 
65.000000 258.562165 269.650057 205.541249 
65.000000 258.562165 269.650066 205.541197 
65.000000 258.562167 269.650366 205.541109 
65.000000 258.562164 269.650188 205.541200 
65.000000 258.562165 269.650293 205.541220 
65.000000 258.562165 269.650288 205.541089 
65.000000 258.562164 269.650291 205.541166 
65.000000 258.562165 269.650294 205.541112 
65.000000 258.562165 269.650346 205.541199 
65.000000 258.562165 269.650081 205.541193 
65.000000 258.562165 269.650357 205.541105 
65.000000 258.562167 269.650378 205.541197 
65.000000 258.562166 269.650333 205.541109 
65.000000 258.562164 269.650256 205.541186 
65.000000 258.562157 269.650551 205.541214 
65.000000 258.562165 269.650882 205.541194 
65.000000 258.562174 269.658629 205.541195 
65.000000 258.562168 269.650244 205.541138 
65.000000 258.562164 269.650288 205.541227 
65.000000 258.562165 269.650273 205.541072 
65.000000 258.562163 269.650300 205.542115 
65.000000 258.562165 269.650227 205.541198 
65.000000 258.562165 269.650208 205.541198 
65.000000 258.562162 269.650256 205.539484 
65.000000 258.562166 269.650289 205.541705 
65.000000 258.562165 269.650290 205.541063 
65.000000 258.562164 269.650288 205.541203 
65.000000 258.562163 269.650287 205.541201 
65.000000 258.562165 269.650289 205.540958 
65.000000 258.562165 269.650305 205.541250 
65.000000 258.562165 269.650293 205.541109 
65.000000 258.562165 269.650248 205.541225 
65.000000 258.562164 269.650289 205.541193 
67.000000 256.620476 271.030781 205.400340 
67.000000 256.620478 271.031300 205.399980 
67.000000 256.620478 271.030773 205.400377 
67.000000 256.620476 271.030764 205.400341 
67.000000 256.620478 271.030775 205.400342 
67.000000 256.620477 271.030700 205.400340 
67.000000 256.620478 271.030814 205.400264 
67.000000 256.620477 271.030782 205.401420 
67.000000 256.620477 271.030669 205.400358 
67.000000 256.620485 271.030777 205.400428 
67.000000 256.620483 271.030793 205.400425 
67.000000 256.620478 271.031715 205.400187 
67.000000 256.620478 271.030706 205.400338 
67.000000 256.620478 271.030552 205.400341 
67.000000 256.620480 271.030922 205.400220 
67.000000 256.620478 271.030750 205.400351 
67.000000 256.620478 271.030579 205.400396 
67.000000 256.620478 271.030783 205.400305 
67.000000 256.620477 271.030629 205.400047 
67.000000 256.620478 271.030966 205.400345 
67.000000 256.620478 271.025615 205.400339 
67.000000 256.620478 271.030420 205.400335 
67.000000 256.620481 271.030885 205.400197 
67.000000 256.620479 271.030905 205.400344 
67.000000 256.620478 271.030866 205.400302 
67.000000 256.620478 271.030413 205.400189 
67.000000 256.620478 271.031142 205.400424 
67.000000 256.620477 271.033944 205.400338 
67.000000 256.620482 271.030782 205.400445 
67.000000 256.620481 271.030750 205.400239 
67.000000 256.620479 271.030782 205.400438 
67.000000 256.620476 271.030778 205.400341 
67.000000 256.620478 271.030686 205.400260 
67.000000 256.620478 271.030665 205.400344 
67.000000 256.620476 271.030749 205.400342 
67.000000 256.620478 271.030783 205.400358 
67.000000 256.620478 271.030781 205.400145 
67.000000 256.620477 271.030783 205.400369 
67.000000 256.620476 271.030778 205.400380 
67.000000 256.620478 271.030784 205.400398 
67.000000 256.620478 271.030783 205.400396 
67.000000 256.620478 271.030737 205.400341 
67.000000 256.620478 271.030779 205.400343 
69.000000 254.618349 272.385592 205.206471 
69.000000 254.618349 272.385088 205.206382 
69.000000 254.618348 272.354091 205.206668 
69.000000 254.618349 272.385595 205.206676 
69.000000 254.618349 272.385558 205.206657 
69.000000 254.618360 272.386120 205.206630 
69.000000 254.618349 272.385535 205.207878 
69.000000 254.618349 272.385695 205.206679 
69.000000 254.618361 272.385583 205.206673 
69.000000 254.618355 272.385569 205.206752 
69.000000 254.618349 272.386810 205.206657 
69.000000 254.618349 272.385505 205.206655 
69.000000 254.618328 272.385560 205.206658 
69.000000 254.618350 272.385939 205.206658 
69.000000 254.618351 272.385587 205.205604 
69.000000 254.618349 272.385611 205.206659 
69.000000 254.618349 272.385491 205.206094 
69.000000 254.618349 272.385363 205.208468 
69.000000 254.618349 272.385573 205.206810 
69.000000 254.618349 272.385177 205.206647 
69.000000 254.618349 272.385674 205.206638 
69.000000 254.618348 272.385741 205.206668 
69.000000 254.618350 272.385686 205.206661 
69.000000 254.618349 272.385514 205.206346 
69.000000 254.618349 272.385598 205.206839 
69.000000 254.618348 272.389542 205.206658 
69.000000 254.618351 272.385592 205.206657 
69.000000 254.618351 272.385592 205.206478 
69.000000 254.618354 272.385592 205.206884 
69.000000 254.618348 272.385558 205.206444 
69.000000 254.618349 272.384345 205.206666 
69.000000 254.618346 272.385430 205.206640 
69.000000 254.618348 272.385562 205.206699 
69.000000 254.618349 272.385564 205.206658 
69.000000 254.618350 272.385604 205.206530 
69.000000 254.618350 272.385598 205.206547 
69.000000 254.618349 272.385593 205.206718 
69.000000 254.618348 272.385428 205.206668 
69.000000 254.618349 272.385581 205.206536 
69.000000 254.618349 272.385592 205.206779 
69.000000 254.618357 272.385593 205.206140 
71.000000 252.554508 273.712251 204.962723 
71.000000 252.554509 273.712204 204.962864 
71.000000 252.554509 273.712190 204.962837 
71.000000 252.554509 273.712012 204.962826 
71.000000 252.554509 273.714138 204.962825 
71.000000 252.554509 273.711705 204.962825 
71.000000 252.554509 273.712143 204.962841 
71.000000 252.554509 273.712264 204.962849 
71.000000 252.554526 273.712162 204.962829 
71.000000 252.554515 273.712168 204.962950 
71.000000 252.554509 273.720947 204.962824 
71.000000 252.554509 273.711895 204.962822 
71.000000 252.554494 273.712180 204.962825 
71.000000 252.554509 273.712248 204.962826 
71.000000 252.554509 273.712149 204.961580 
71.000000 252.554510 273.712249 204.962830 
71.000000 252.554509 273.712160 204.962796 
71.000000 252.554509 273.712248 204.963579 
71.000000 252.554509 273.712246 204.962932 
71.000000 252.554509 273.712212 204.962823 
71.000000 252.554510 273.711891 204.962803 
71.000000 252.554511 273.712305 204.962792 
71.000000 252.554508 273.712411 204.962851 
71.000000 252.554509 273.712341 204.962864 
71.000000 252.554509 273.712019 204.962786 
71.000000 252.554509 273.712256 204.962686 
71.000000 252.554508 273.713688 204.964324 
71.000000 252.554511 273.711821 204.962827 
71.000000 252.554504 273.712244 204.962504 
71.000000 252.554509 273.712039 204.962889 
71.000000 252.554509 273.712250 204.962804 
71.000000 252.554507 273.712195 204.962824 
71.000000 252.554509 273.712055 204.962703 
71.000000 252.554506 273.712040 204.963035 
71.000000 252.554508 273.712225 204.962991 
71.000000 252.554509 273.712250 204.962883 
71.000000 252.554509 273.712271 204.963039 
71.000000 252.554509 273.712256 204.965524 
71.000000 252.554509 273.713653 204.962747 
71.000000 252.554509 273.712250 204.962833 
71.000000 252.554508 273.711960 204.962862 
71.000000 252.554509 273.712235 204.962824 
71.000000 252.554509 273.712224 204.962481 
71.000000 252.554509 273.712250 204.962604 
71.000000 252.554509 273.712250 204.962774 
71.000000 252.554509 273.712251 204.962761 
71.000000 252.554516 273.712250 204.962497 
73.000000 250.427558 275.008213 204.671846 
73.000000 250.427558 275.008530 204.671809 
73.000000 250.427558 274.988406 204.673295 
73.000000 250.427560 275.008556 204.672329 
73.000000 250.427557 275.008385 204.671957 
73.000000 250.427558 275.008442 204.671977 
73.000000 250.427558 275.001201 204.671977 
73.000000 250.427557 275.008685 204.672071 
73.000000 250.427580 275.008534 204.671969 
73.000000 250.427525 275.008511 204.672151 
73.000000 250.427557 275.009257 204.671807 
73.000000 250.427558 275.008542 204.671955 
73.000000 250.427548 275.008521 204.671957 
73.000000 250.427559 275.008306 204.671989 
73.000000 250.427558 275.008462 204.672044 
73.000000 250.427558 275.008515 204.672030 
73.000000 250.427558 275.008547 204.671915 
73.000000 250.427558 275.008545 204.672065 
73.000000 250.427558 275.008552 204.672175 
73.000000 250.427558 275.008540 204.671933 
73.000000 250.427558 275.008457 204.671908 
73.000000 250.427558 275.005236 204.671924 
73.000000 250.427558 275.008581 204.671901 
73.000000 250.427557 275.008707 204.672012 
73.000000 250.427565 275.008635 204.672062 
73.000000 250.427558 275.008547 204.671740 
73.000000 250.427562 275.008552 204.671898 
73.000000 250.427558 275.008546 204.672050 
73.000000 250.427562 275.008255 204.671959 
73.000000 250.427558 275.008548 204.672009 
73.000000 250.427557 275.008524 204.672173 
73.000000 250.427558 275.008547 204.672005 
73.000000 250.427556 275.008486 204.672237 
73.000000 250.427558 275.008558 204.671701 
73.000000 250.427555 275.006605 204.671961 
73.000000 250.427557 275.008530 204.672607 
73.000000 250.427558 275.008547 204.671524 
73.000000 250.427558 275.008528 204.672181 
73.000000 250.427558 275.008549 204.671967 
73.000000 250.427558 275.008549 204.673627 
73.000000 250.427558 275.008547 204.672945 
73.000000 250.427558 275.008516 204.671992 
73.000000 250.427558 275.008501 204.671816 
73.000000 250.427558 275.008547 204.671722 
73.000000 250.427558 275.008539 204.672037 
73.000000 250.427558 275.008558 204.671913 
75.000000 248.235963 276.272501 204.337630 
75.000000 248.235963 276.247210 204.337658 
75.000000 248.235963 276.272474 204.337617 
75.000000 248.235962 276.272508 204.337851 
75.000000 248.235963 276.270602 204.337617 
75.000000 248.235963 276.272136 204.337827 
75.000000 248.235963 276.272485 204.337638 
75.000000 248.235963 276.272524 204.337832 
75.000000 248.235991 276.272637 204.336641 
75.000000 248.235941 276.272499 204.337608 
75.000000 248.235962 276.275501 204.337670 
75.000000 248.235963 276.272490 204.337616 
75.000000 248.235956 276.272472 204.337615 
75.000000 248.235963 276.272442 204.337667 
75.000000 248.235963 276.272503 204.337772 
75.000000 248.235963 276.272486 204.337636 
75.000000 248.235963 276.272520 204.337600 
75.000000 248.235964 276.272509 204.337935 
75.000000 248.235963 276.272508 204.337813 
75.000000 248.235963 276.272503 204.337625 
75.000000 248.235963 276.272275 204.337876 
75.000000 248.235963 276.272508 204.337549 
75.000000 248.235963 276.272925 204.337518 
75.000000 248.235945 276.272659 204.337732 
75.000000 248.235963 276.272598 204.337396 
75.000000 248.235963 276.272512 204.337369 
75.000000 248.235963 276.272696 204.338143 
75.000000 248.235966 276.272511 204.337860 
75.000000 248.235965 276.272317 204.337604 
75.000000 248.235963 276.272502 204.337758 
75.000000 248.235957 276.272476 204.337992 
75.000000 248.235963 276.272519 204.337324 
75.000000 248.235961 276.272448 204.338089 
75.000000 248.235963 276.272525 204.337357 
75.000000 248.235960 276.272217 204.337620 
75.000000 248.235962 276.272500 204.337696 
75.000000 248.235959 276.272575 204.337056 
75.000000 248.235963 276.272421 204.337859 
75.000000 248.235963 276.272423 204.338143 
75.000000 248.235963 276.272497 204.337637 
75.000000 248.235963 276.272511 204.336888 
75.000000 248.235962 276.272513 204.337652 
75.000000 248.235963 276.272442 204.337563 
75.000000 248.235963 276.272511 204.337538 
75.000000 248.235963 276.272505 204.337581 
75.000000 248.235963 276.272499 204.336897 
75.000000 248.235963 276.272490 204.337611 
77.000000 245.978051 277.502407 203.963850 
77.000000 245.978050 277.502334 203.963851 
77.000000 245.978051 277.502339 203.963878 
77.000000 245.978052 277.502224 203.963864 
77.000000 245.978051 277.502162 203.963854 
77.000000 245.978051 277.492685 203.963973 
77.000000 245.978052 277.502294 203.963866 
77.000000 245.978051 277.502354 203.964186 
77.000000 245.978084 277.502403 203.963495 
77.000000 245.978032 277.502285 203.963874 
77.000000 245.978051 277.503823 203.964177 
77.000000 245.978050 277.500808 203.963847 
77.000000 245.978047 277.502339 203.963843 
77.000000 245.978051 277.502365 203.963741 
77.000000 245.978051 277.502374 203.964110 
77.000000 245.978051 277.502361 203.963874 
77.000000 245.978051 277.502378 203.963458 
77.000000 245.978051 277.502340 203.964214 
77.000000 245.978051 277.502369 203.965232 
77.000000 245.978051 277.501673 203.964044 
77.000000 245.978051 277.503036 203.963714 
77.000000 245.978052 277.502701 203.963671 
77.000000 245.978050 277.502502 203.964058 
77.000000 245.978052 277.502602 203.963818 
77.000000 245.978051 277.502376 203.963848 
77.000000 245.978052 277.502186 203.963281 
77.000000 245.978060 277.502375 203.963870 
77.000000 245.978050 277.502253 203.963848 
77.000000 245.978050 277.502367 203.963638 
77.000000 245.978047 277.502331 203.963848 
77.000000 245.978051 277.502386 203.963775 
77.000000 245.978049 277.502310 203.964329 
77.000000 245.978051 277.502384 203.963709 
77.000000 245.978049 277.502058 203.963874 
77.000000 245.978051 277.502368 203.964127 
77.000000 245.978051 277.502376 203.963871 
77.000000 245.978051 277.502338 203.963874 
77.000000 245.978051 277.502373 203.963809 
77.000000 245.978051 277.502374 203.964205 
77.000000 245.978051 277.502379 203.963859 
77.000000 245.978051 277.502278 203.963729 
77.000000 245.978051 277.502388 203.963853 
77.000000 245.978051 277.502374 203.963905 
77.000000 245.978051 277.502407 203.963850 
77.000000 245.978051 277.502374 203.963848 
79.000000 243.652003 278.696608 203.555252 
79.000000 243.652003 278.696531 203.555231 
79.000000 243.652003 278.696490 203.555042 
79.000000 243.652003 278.654706 203.555266 
79.000000 243.652003 278.696552 203.555227 
79.000000 243.652003 278.695979 203.553486 
79.000000 243.652001 278.676089 203.554671 
79.000000 243.652003 278.696552 203.545573 
79.000000 243.652042 278.696776 203.555167 
79.000000 243.651990 278.696531 203.555237 
79.000000 243.652003 278.696588 203.555209 
79.000000 243.652003 278.697101 203.554007 
79.000000 243.652003 278.695206 203.555233 
79.000000 243.652001 278.579116 203.555223 
79.000000 243.652003 278.696415 203.555264 
79.000000 243.652004 278.696522 203.554176 
79.000000 243.652003 278.696294 203.555234 
79.000000 243.652003 278.696840 203.555232 
79.000000 243.652003 278.696770 203.555578 
79.000000 243.652003 278.696585 203.555177 
79.000000 243.652003 278.696614 203.555210 
79.000000 243.652003 278.696081 203.554974 
79.000000 243.652004 278.696857 203.554915 
79.000000 243.652003 278.697019 203.555602 
79.000000 243.652029 278.696788 203.555167 
79.000000 243.652003 278.696558 203.555287 
79.000000 243.652004 278.696556 203.555311 
79.000000 243.652000 278.696888 203.555301 
79.000000 243.652003 278.696488 203.555232 
79.000000 243.652003 278.696549 203.600678 
79.000000 243.652004 278.696497 203.554278 
79.000000 243.652003 278.696565 203.555257 
79.000000 243.652002 278.696490 203.555229 
79.000000 243.652004 278.696562 203.555336 
79.000000 243.652002 278.696243 203.555239 
79.000000 243.652003 278.696553 203.555740 
79.000000 243.652004 278.696556 203.555128 
79.000000 243.652004 278.696541 203.555195 
79.000000 243.652003 278.696556 203.555163 
79.000000 243.652004 278.696556 203.555086 
79.000000 243.652003 278.696556 203.555195 
79.000000 243.652004 278.696420 203.555026 
79.000000 243.652003 278.696575 203.555216 
79.000000 243.652003 278.696580 203.555204 
79.000000 243.652004 278.696524 203.554942 
79.000000 243.652003 278.696556 203.555233 
79.000000 243.652003 278.696588 203.555251 
81.000000 241.255847 279.853637 203.117009 
81.000000 241.255847 279.853571 203.116967 
81.000000 241.255847 279.853622 203.117021 
81.000000 241.255846 279.853630 203.116966 
81.000000 241.255847 279.853079 203.115524 
81.000000 241.255847 279.853512 203.116550 
81.000000 241.255847 279.853386 203.117160 
81.000000 241.255844 279.853867 203.116761 
81.000000 241.255838 279.853630 203.116999 
81.000000 241.255847 279.853749 203.115779 
81.000000 241.255846 279.769544 203.116992 
81.000000 241.255845 279.853573 203.116971 
81.000000 241.255847 279.854513 203.117048 
81.000000 241.255848 279.853627 203.116935 
81.000000 241.255847 279.853634 203.117064 
81.000000 241.255847 279.853385 203.116977 
81.000000 241.255847 279.853653 203.116931 
81.000000 241.255846 279.853635 203.118061 
81.000000 241.255847 279.853584 203.116811 
81.000000 241.255847 279.853245 203.116503 
81.000000 241.255852 279.854100 203.117292 
81.000000 241.255856 279.853769 203.117614 
81.000000 241.255847 279.853849 203.116895 
81.000000 241.255847 279.853638 203.116684 
81.000000 241.255847 279.853777 203.116808 
81.000000 241.255847 279.853809 203.116579 
81.000000 241.255846 279.853605 203.116985 
81.000000 241.255846 279.852617 203.116992 
81.000000 241.255847 279.853585 203.116946 
81.000000 241.255846 279.853635 203.117382 
81.000000 241.255847 279.853641 203.117697 
81.000000 241.255845 279.853576 203.117216 
81.000000 241.255847 279.853639 203.116991 
81.000000 241.255845 279.853375 203.117091 
81.000000 241.255847 279.852194 203.116925 
81.000000 241.255847 279.853636 203.116900 
81.000000 241.255848 279.853630 203.116942 
81.000000 241.255847 279.853636 203.116956 
81.000000 241.255847 279.853636 203.116975 
81.000000 241.255847 279.853635 203.116763 
81.000000 241.255847 279.853636 203.117192 
81.000000 241.255847 279.853649 203.117856 
81.000000 241.255847 279.853628 203.117026 
81.000000 241.255847 279.853631 203.116969 
81.000000 241.255847 279.853617 203.117020 
81.000000 241.255847 279.853636 203.117031 
81.000000 241.255851 279.853635 203.116998 
83.000000 238.787443 280.972309 202.655120 
83.000000 238.787443 280.972263 202.655041 
83.000000 238.787441 280.944361 202.655129 
83.000000 238.787443 280.972251 202.655067 
83.000000 238.787441 280.972327 202.655155 
83.000000 238.787442 280.971902 202.653968 
83.000000 238.787443 280.972288 202.654351 
83.000000 238.787444 280.948075 202.655109 
83.000000 238.787443 280.972592 202.655510 
83.000000 238.787440 280.972309 202.655229 
83.000000 238.787439 280.972452 202.655092 
83.000000 238.787443 280.972297 202.654123 
83.000000 238.787443 280.972204 202.655108 
83.000000 238.787442 280.972276 202.655067 
83.000000 238.787443 280.972771 202.655206 
83.000000 238.787443 280.972336 202.654991 
83.000000 238.787443 280.972287 202.655178 
83.000000 238.787442 280.963982 202.655165 
83.000000 238.787448 280.972418 202.656061 
83.000000 238.787442 280.972337 202.655512 
83.000000 238.787443 280.925926 202.654468 
83.000000 238.787443 280.971713 202.655070 
83.000000 238.787445 280.971864 202.655124 
83.000000 238.787486 280.972381 202.655190 
83.000000 238.787443 280.972520 202.654981 
83.000000 238.787443 280.972174 202.655113 
83.000000 238.787443 280.972331 202.655746 
83.000000 238.787442 280.972415 202.655151 
83.000000 238.787435 280.972331 202.655090 
83.000000 238.787444 280.971718 202.656615 
83.000000 238.787444 280.972292 202.655111 
83.000000 238.787443 280.972339 202.655106 
83.000000 238.787442 280.972303 202.654686 
83.000000 238.787443 280.972340 202.654555 
83.000000 238.787441 280.972201 202.654802 
83.000000 238.787443 280.961813 202.654958 
83.000000 238.787440 280.972338 202.655291 
83.000000 238.787444 280.972337 202.654721 
83.000000 238.787444 280.972335 202.655016 
83.000000 238.787443 280.972337 202.654866 
83.000000 238.787442 280.972338 202.655122 
83.000000 238.787443 280.972341 202.655946 
83.000000 238.787443 280.972279 202.655316 
83.000000 238.787443 280.972328 202.655130 
83.000000 238.787443 280.972322 202.655046 
83.000000 238.787443 280.972338 202.655063 
83.000000 238.787443 280.972335 202.655110 
83.000000 238.787443 280.972338 202.655111 
83.000000 238.787446 280.972339 202.655054 
85.000000 236.244478 282.051505 202.176759 
85.000000 236.244478 281.952024 202.176521 
85.000000 236.244477 282.051325 202.176510 
85.000000 236.244478 282.051520 202.176953 
85.000000 236.244478 282.051512 202.176519 
85.000000 236.244478 282.041351 202.175696 
85.000000 236.244478 282.026932 202.176866 
85.000000 236.244479 282.051301 202.176521 
85.000000 236.244481 282.051494 202.176614 
85.000000 236.244476 282.051504 202.176678 
85.000000 236.244478 282.051534 202.176495 
85.000000 236.244478 282.051501 202.187100 
85.000000 236.244478 282.051420 202.176521 
85.000000 236.244478 282.049560 202.176438 
85.000000 236.244478 282.051689 202.176688 
85.000000 236.244478 282.051841 202.176533 
85.000000 236.244478 282.051507 202.176578 
85.000000 236.244478 282.051512 202.176554 
85.000000 236.244478 282.051525 202.176276 
85.000000 236.244484 282.051352 202.176090 
85.000000 236.244478 282.051512 202.177282 
85.000000 236.244478 282.051433 202.176420 
85.000000 236.244478 282.050040 202.176418 
85.000000 236.244485 282.050810 202.176605 
85.000000 236.244523 282.051530 202.175731 
85.000000 236.244478 282.051659 202.176360 
85.000000 236.244478 282.051531 202.176476 
85.000000 236.244478 282.051511 202.176970 
85.000000 236.244478 282.051622 202.176523 
85.000000 236.244483 282.051513 202.176500 
85.000000 236.244478 282.051153 202.179807 
85.000000 236.244476 282.051471 202.176521 
85.000000 236.244478 282.051513 202.176633 
85.000000 236.244477 282.051529 202.176626 
85.000000 236.244478 282.051514 202.176522 
85.000000 236.244477 282.051501 202.176458 
85.000000 236.244479 282.051544 202.176537 
85.000000 236.244478 282.051511 202.176465 
85.000000 236.244478 282.051514 202.176489 
85.000000 236.244479 282.051512 202.176390 
85.000000 236.244478 282.051522 202.176291 
85.000000 236.244478 282.051512 202.176273 
85.000000 236.244478 282.051460 202.176101 
85.000000 236.244478 282.051513 202.180545 
85.000000 236.244478 282.051510 202.176515 
85.000000 236.244478 282.051512 202.176505 
85.000000 236.244481 282.051515 202.176445 
87.000000 233.624448 283.090149 201.689326 
87.000000 233.624448 283.090055 201.689173 
87.000000 233.624448 283.089751 201.689380 
87.000000 233.624448 283.090009 201.689293 
87.000000 233.624448 283.090122 201.673068 
87.000000 233.624448 283.090075 201.689366 
87.000000 233.624450 282.946236 201.689378 
87.000000 233.624448 283.089882 201.687898 
87.000000 233.624447 283.090075 201.689388 
87.000000 233.624449 283.090077 201.689583 
87.000000 233.624448 283.090100 201.689626 
87.000000 233.624448 283.090007 201.689335 
87.000000 233.624448 283.089846 201.689214 
87.000000 233.624448 283.090176 201.689659 
87.000000 233.624448 283.090304 201.689401 
87.000000 233.624448 283.090128 201.689194 
87.000000 233.624448 283.090148 201.689301 
87.000000 233.624453 283.090064 201.688574 
87.000000 233.624448 283.090122 201.689378 
87.000000 233.624448 283.090228 201.689117 
87.000000 233.624448 283.090120 201.689180 
87.000000 233.624446 283.089694 201.689606 
87.000000 233.624494 283.089558 201.688916 
87.000000 233.624449 283.090407 201.689177 
87.000000 233.624449 283.090121 201.689527 
87.000000 233.624450 283.090121 201.689361 
87.000000 233.624448 283.090109 201.689384 
87.000000 233.624448 283.090123 201.689376 
87.000000 233.624443 283.089933 201.688923 
87.000000 233.624448 283.090086 201.689372 
87.000000 233.624448 283.090124 201.689376 
87.000000 233.624448 283.090126 201.690010 
87.000000 233.624448 283.090123 201.689161 
87.000000 233.624447 283.090129 201.689494 
87.000000 233.624449 283.090124 201.689380 
87.000000 233.624447 283.090156 201.689498 
87.000000 233.624448 283.089136 201.688980 
87.000000 233.624448 283.090134 201.689380 
87.000000 233.624448 283.090122 201.689523 
87.000000 233.624448 283.090124 201.689303 
87.000000 233.624448 283.090275 201.689083 
87.000000 233.624449 283.089984 201.689361 
87.000000 233.624448 283.090136 201.689414 
87.000000 233.624448 283.090095 201.689651 
87.000000 233.624448 283.090121 201.687246 
87.000000 233.624449 283.090123 201.689483 
87.000000 233.624451 283.090126 201.689365 
89.000000 230.924645 284.087254 201.204759 
89.000000 230.924645 284.087126 201.218292 
89.000000 230.924644 284.024659 201.203684 
89.000000 230.924645 284.075473 201.205046 
89.000000 230.924645 284.087241 201.203152 
89.000000 230.924645 284.087199 201.203606 
89.000000 230.924644 284.087072 201.203377 
89.000000 230.924646 283.960544 201.203398 
89.000000 230.924645 284.035885 201.203038 
89.000000 230.924644 284.087048 201.203467 
89.000000 230.924645 284.087225 201.203677 
89.000000 230.924645 284.087190 201.207249 
89.000000 230.924645 284.087009 201.203260 
89.000000 230.924645 284.087446 201.203364 
89.000000 230.924645 284.087226 201.203868 
89.000000 230.924645 284.087327 201.203418 
89.000000 230.924644 284.087243 201.203214 
89.000000 230.924648 284.087214 201.203336 
89.000000 230.924644 284.087228 201.203352 
89.000000 230.924645 284.087335 201.202816 
89.000000 230.924645 284.085754 201.203065 
89.000000 230.924645 284.086997 201.203403 
89.000000 230.924653 284.087044 201.202536 
89.000000 230.924645 284.087292 201.203155 
89.000000 230.924645 284.087228 201.203402 
89.000000 230.924645 284.087225 201.202745 
89.000000 230.924644 284.087220 201.203403 
89.000000 230.924649 284.087268 201.203402 
89.000000 230.924645 284.087148 201.203167 
89.000000 230.924642 284.085877 201.203154 
89.000000 230.924645 284.087229 201.204530 
89.000000 230.924645 284.087233 201.204121 
89.000000 230.924645 284.087229 201.203402 
89.000000 230.924644 284.087238 201.203501 
89.000000 230.924645 284.087151 201.203333 
89.000000 230.924643 284.087263 201.203307 
89.000000 230.924645 284.087231 201.203252 
89.000000 230.924645 284.087228 201.203367 
89.000000 230.924645 284.087230 201.194985 
89.000000 230.924644 284.087228 201.203395 
89.000000 230.924645 284.087249 201.203428 
89.000000 230.924645 284.087283 201.203391 
89.000000 230.924645 284.087920 201.203367 
89.000000 230.924645 284.087228 201.203682 
91.000000 228.142133 285.041981 200.730452 
91.000000 228.142134 284.944396 200.730375 
91.000000 228.142133 285.041848 200.730502 
91.000000 228.142134 284.890527 200.730366 
91.000000 228.142137 285.041976 200.730817 
91.000000 228.142133 285.041976 200.734091 
91.000000 228.142133 285.041864 200.730371 
91.000000 228.142134 285.041629 200.730368 
91.000000 228.142133 285.041789 200.730308 
91.000000 228.142134 285.041977 200.730839 
91.000000 228.142133 285.041972 200.730352 
91.000000 228.142133 285.041913 200.731782 
91.000000 228.142134 285.041915 200.730511 
91.000000 228.142134 285.041939 200.730287 
91.000000 228.142133 285.041888 200.731172 
91.000000 228.142133 285.041615 200.730397 
91.000000 228.142119 285.041980 200.730202 
91.000000 228.142130 285.041971 200.730052 
91.000000 228.142135 285.041973 200.730261 
91.000000 228.142133 285.041976 200.730420 
91.000000 228.142133 285.042050 200.730420 
91.000000 228.142134 285.041975 200.729873 
91.000000 228.142134 285.043480 200.731512 
91.000000 228.142137 285.040752 200.730204 
91.000000 228.142135 285.042018 200.728202 
91.000000 228.142133 285.041970 200.730271 
91.000000 228.142133 285.041971 200.730316 
91.000000 228.142133 285.041984 200.730466 
91.000000 228.142134 285.041918 200.729885 
91.000000 228.142133 285.041961 200.730154 
91.000000 228.142134 285.041212 200.730051 
91.000000 228.142133 285.041975 200.730831 
91.000000 228.142133 285.041976 200.730379 
91.000000 228.142133 285.041981 200.730361 
91.000000 228.142134 285.041977 200.730443 
91.000000 228.142133 285.041987 200.730850 
91.000000 228.142134 285.042087 200.730236 
91.000000 228.142132 285.042002 200.730308 
91.000000 228.142133 285.041976 200.730395 
91.000000 228.142133 285.041976 200.729596 
91.000000 228.142133 285.041976 200.730347 
91.000000 228.142133 285.041997 200.730078 
91.000000 228.142134 285.041993 200.730238 
91.000000 228.142134 285.042408 200.730573 
91.000000 228.142134 285.041976 200.730837 
91.000000 228.142133 285.041979 200.730585 
93.000000 225.273735 285.953159 200.284923 
93.000000 225.273734 285.953581 200.285546 
93.000000 225.273735 285.953461 200.284977 
93.000000 225.273735 285.953088 200.284809 
93.000000 225.273742 285.919869 200.284927 
93.000000 225.273735 285.953586 200.285137 
93.000000 225.273735 285.953445 200.284861 
93.000000 225.273736 285.953138 200.284857 
93.000000 225.273735 285.953531 200.284598 
93.000000 225.273725 285.953583 200.285055 
93.000000 225.273735 285.953496 200.286919 
93.000000 225.273735 285.953502 200.285598 
93.000000 225.273736 285.953534 200.284742 
93.000000 225.273735 285.953592 200.284685 
93.000000 225.273735 285.953576 200.286200 
93.000000 225.273735 285.953439 200.284891 
93.000000 225.273725 285.954059 200.285164 
93.000000 225.273736 285.953574 200.284668 
93.000000 225.273736 285.953583 200.284805 
93.000000 225.273735 285.953586 200.284870 
93.000000 225.273738 285.953618 200.284917 
93.000000 225.273735 285.953586 200.284852 
93.000000 225.273777 285.959237 200.286250 
93.000000 225.273752 285.952887 200.284686 
93.000000 225.273735 285.953108 200.282922 
93.000000 225.273735 285.953590 200.284841 
93.000000 225.273735 285.953580 200.284963 
93.000000 225.273732 285.953578 200.284861 
93.000000 225.273735 285.953352 200.284862 
93.000000 225.273742 285.953587 200.284487 
93.000000 225.273735 285.953187 200.284471 
93.000000 225.273735 285.953586 200.284837 
93.000000 225.273735 285.953590 200.298163 
93.000000 225.273736 285.953588 200.284894 
93.000000 225.273735 285.953597 200.288823 
93.000000 225.273736 285.953587 200.284844 
93.000000 225.273734 285.953605 200.284023 
93.000000 225.273735 285.953586 200.284789 
93.000000 225.273735 285.953586 200.284856 
93.000000 225.273735 285.953586 200.284808 
93.000000 225.273735 285.953604 200.284756 
93.000000 225.273736 285.953611 200.284869 
93.000000 225.273735 285.953601 200.284841 
93.000000 225.273735 285.953835 200.284896 
95.000000 222.315999 286.821344 199.885372 
95.000000 222.315999 286.821183 199.885664 
95.000000 222.315999 286.821341 199.884899 
95.000000 222.315999 286.821279 199.885339 
95.000000 222.315999 286.821070 199.885391 
95.000000 222.316005 286.821871 199.885257 
95.000000 222.315999 286.821346 199.885319 
95.000000 222.316002 286.821167 199.885267 
95.000000 222.316000 286.821023 199.885264 
95.000000 222.316020 286.821107 199.885155 
95.000000 222.315992 286.821259 199.885281 
95.000000 222.315999 286.821197 199.885258 
95.000000 222.315999 286.821290 199.884926 
95.000000 222.315999 286.821251 199.886945 
95.000000 222.315999 286.752327 199.885049 
95.000000 222.315999 286.821345 199.885516 
95.000000 222.315999 286.821279 199.885253 
95.000000 222.315999 286.821038 199.885297 
95.000000 222.315999 286.821648 199.886630 
95.000000 222.315999 286.821340 199.885236 
95.000000 222.315999 286.821346 199.885256 
95.000000 222.315999 286.821338 199.884480 
95.000000 222.316001 286.821214 199.885333 
95.000000 222.315999 286.821349 199.885115 
95.000000 222.315999 286.821339 199.885081 
95.000000 222.315999 286.820989 199.884976 
95.000000 222.316009 286.820990 199.883014 
95.000000 222.315999 286.821353 199.885192 
95.000000 222.315999 286.821344 199.882148 
95.000000 222.315999 286.821353 199.885107 
95.000000 222.315999 286.821346 199.885219 
95.000000 222.315999 286.821349 199.885235 
95.000000 222.316000 286.821348 199.885293 
95.000000 222.316000 286.821357 199.885263 
95.000000 222.316000 286.821346 199.885135 
95.000000 222.315998 286.821158 199.885095 
95.000000 222.315999 286.821345 199.885307 
95.000000 222.315999 286.821348 199.885288 
95.000000 222.315999 286.821346 199.885257 
95.000000 222.315999 286.821353 199.885324 
95.000000 222.315999 286.821479 199.885266 
97.000000 219.265173 287.644606 199.555352 
97.000000 219.265173 287.644658 199.554943 
97.000000 219.265173 287.644444 199.554934 
97.000000 219.265173 287.644198 199.555379 
97.000000 219.265175 287.644617 199.554176 
97.000000 219.265173 287.644667 199.554334 
97.000000 219.265173 287.644546 199.555387 
97.000000 219.265173 287.644448 199.555387 
97.000000 219.265189 287.559205 199.555169 
97.000000 219.265168 287.644568 199.555362 
97.000000 219.265167 287.644320 199.555095 
97.000000 219.265173 287.622657 199.553409 
97.000000 219.265173 287.644505 199.555486 
97.000000 219.265173 287.644498 199.555366 
97.000000 219.265173 287.644109 199.555295 
97.000000 219.265174 287.644127 199.562662 
97.000000 219.265173 287.644463 199.555423 
97.000000 219.265172 287.644160 199.558934 
97.000000 219.265173 287.644596 199.555387 
97.000000 219.265177 287.644598 199.556117 
97.000000 219.265173 287.644550 199.555385 
97.000000 219.265175 287.644564 199.555458 
97.000000 219.265173 287.644604 199.555390 
97.000000 219.265193 287.644597 199.555197 
97.000000 219.265176 287.644447 199.556035 
97.000000 219.265173 287.643001 199.613500 
97.000000 219.265173 287.644609 199.555470 
97.000000 219.265173 287.644595 199.555421 
97.000000 219.265173 287.644619 199.555175 
97.000000 219.265172 287.644228 199.555375 
97.000000 219.265172 287.644598 199.554928 
97.000000 219.265173 287.644555 199.554299 
97.000000 219.265173 287.644600 199.555403 
97.000000 219.265173 287.644602 199.551894 
97.000000 219.265174 287.644608 199.556077 
97.000000 219.265174 287.644598 199.554355 
97.000000 219.265173 287.644598 199.562589 
97.000000 219.265173 287.644602 199.555565 
97.000000 219.265173 287.644513 199.555314 
97.000000 219.265173 287.644663 199.555526 
99.000000 216.117168 288.422699 199.326915 
99.000000 216.117168 288.422735 199.325938 
99.000000 216.117168 288.422544 199.326848 
99.000000 216.117169 288.422717 199.326843 
99.000000 216.117168 288.422733 199.325216 
99.000000 216.117168 288.422666 199.326899 
99.000000 216.117168 288.422504 199.327060 
99.000000 216.117181 288.422620 199.326697 
99.000000 216.117169 288.422701 199.326838 
99.000000 216.117165 288.422731 199.326560 
99.000000 216.117168 288.422732 199.326929 
99.000000 216.117169 288.422655 199.326975 
99.000000 216.117187 288.422687 199.326863 
99.000000 216.117168 288.422166 199.326761 
99.000000 216.117169 288.422976 199.327441 
99.000000 216.117169 288.422451 199.354911 
99.000000 216.117168 288.422559 199.327311 
99.000000 216.117168 288.422736 199.326940 
99.000000 216.117168 288.422735 199.326900 
99.000000 216.117168 288.421041 199.326879 
99.000000 216.117170 288.422755 199.326862 
99.000000 216.117170 288.422210 199.326837 
99.000000 216.117172 288.317425 199.326719 
99.000000 216.117171 288.422690 199.326617 
99.000000 216.117168 288.421840 199.326203 
99.000000 216.117169 288.422750 199.326915 
99.000000 216.117168 288.422743 199.326903 
99.000000 216.117168 288.422761 199.326569 
99.000000 216.117168 288.422545 199.326846 
99.000000 216.117167 288.422734 199.329315 
99.000000 216.117168 288.422736 199.327070 
99.000000 216.117169 288.422741 199.326900 
99.000000 216.117169 288.422745 199.326913 
99.000000 216.117169 288.422736 199.326837 
99.000000 216.117168 288.422736 199.326890 
99.000000 216.117168 288.422736 199.329215 
99.000000 216.117168 288.422743 199.326916 
99.000000 216.117168 288.422723 199.326900 
101.000000 212.867521 289.154990 199.243418 
101.000000 212.867521 289.155194 199.243300 
101.000000 212.867521 289.155095 199.243266 
101.000000 212.867521 289.154800 199.243676 
101.000000 212.867520 289.155173 199.243448 
101.000000 212.867521 289.155053 199.264773 
101.000000 212.867521 289.155224 199.238921 
101.000000 212.867521 289.095392 199.244094 
101.000000 212.867521 289.155026 199.243519 
101.000000 212.867531 289.154996 199.243400 
101.000000 212.867520 289.155195 199.243239 
101.000000 212.867522 289.154984 199.243450 
101.000000 212.867521 289.155131 199.239124 
101.000000 212.867521 289.155134 199.243444 
101.000000 212.867521 289.155859 199.243001 
101.000000 212.867521 289.155706 199.243274 
101.000000 212.867521 289.155033 199.243344 
101.000000 212.867521 289.155150 199.242707 
101.000000 212.867521 289.155193 199.243449 
101.000000 212.867521 289.153767 199.243554 
101.000000 212.867526 289.155241 199.243374 
101.000000 212.867521 289.155184 199.243428 
101.000000 212.867522 289.165156 199.244171 
101.000000 212.867521 289.154726 199.242364 
101.000000 212.867522 289.155211 199.243625 
101.000000 212.867521 289.155197 199.243555 
101.000000 212.867521 289.155214 199.243027 
101.000000 212.867521 289.155267 199.243411 
101.000000 212.867524 289.155194 199.242986 
101.000000 212.867521 289.155190 199.243699 
101.000000 212.867521 289.155202 199.243450 
101.000000 212.867523 289.155194 199.243018 
101.000000 212.867521 289.155194 199.243449 
101.000000 212.867521 289.155194 199.243673 
101.000000 212.867521 289.155195 199.243442 
103.000000 209.511342 289.806847 199.367680 
103.000000 209.511342 289.841422 199.370468 
103.000000 209.511342 289.804030 199.367890 
103.000000 209.511342 289.724606 199.368318 
103.000000 209.511319 289.841284 199.367886 
103.000000 209.511341 289.841432 199.370564 
103.000000 209.511342 289.841377 199.362445 
103.000000 209.511342 289.802067 199.368746 
103.000000 209.511348 289.818709 199.367895 
103.000000 209.511342 289.841451 199.444320 
103.000000 209.511342 289.841444 199.368339 
103.000000 209.511342 289.841418 199.366429 
103.000000 209.511342 289.841398 199.361976 
103.000000 209.511342 289.841594 199.367882 
103.000000 209.511342 289.842665 199.367807 
103.000000 209.511342 289.841972 199.368148 
103.000000 209.511342 289.841442 199.359239 
103.000000 209.511346 289.841442 199.367715 
103.000000 209.511342 289.841438 199.368371 
103.000000 209.511341 289.840289 199.368203 
103.000000 209.511346 289.841494 199.367694 
103.000000 209.511342 289.841414 199.367031 
103.000000 209.511359 289.841456 199.367542 
103.000000 209.511357 289.836925 199.367902 
103.000000 209.511342 289.841205 199.367600 
103.000000 209.511342 289.841444 199.367922 
103.000000 209.511342 289.841447 199.368377 
103.000000 209.511342 289.841451 199.367761 
103.000000 209.511341 289.841381 199.367939 
103.000000 209.511342 289.841450 199.368455 
103.000000 209.511342 289.841450 199.367899 
103.000000 209.511342 289.841475 199.367775 
105.000000 206.043258 290.480985 199.796145 
105.000000 206.043258 290.480870 199.796037 
105.000000 206.043259 290.388871 199.796402 
105.000000 206.043259 290.480975 199.796752 
105.000000 206.043259 290.480985 199.795018 
105.000000 206.043259 290.480968 199.790662 
105.000000 206.043259 290.480888 199.796410 
105.000000 206.043263 290.313989 199.796261 
105.000000 206.043260 290.480985 199.794893 
105.000000 206.043259 290.480996 199.795913 
105.000000 206.043259 290.480958 199.724580 
105.000000 206.043259 290.480910 199.796235 
105.000000 206.043262 290.480905 199.796351 
105.000000 206.043259 290.480957 199.796109 
105.000000 206.043259 290.481013 199.796209 
105.000000 206.043259 290.480934 199.796560 
105.000000 206.043258 290.477954 199.794672 
105.000000 206.043265 290.481065 199.796053 
105.000000 206.043260 290.480958 199.795974 
105.000000 206.043258 290.480846 199.796101 
105.000000 206.043259 290.480978 199.796243 
105.000000 206.043254 290.480094 199.788913 
105.000000 206.043258 290.481002 199.796009 
105.000000 206.043258 290.480938 199.869798 
105.000000 206.043264 290.481016 199.839061 
105.000000 206.043258 290.480997 199.871446 
105.000000 206.043259 290.480969 199.796537 
105.000000 206.043260 290.480987 199.796499 
105.000000 206.043258 290.481137 199.795132 
105.000000 206.043259 290.480975 199.794869 
105.000000 206.043259 290.480990 199.796257 
105.000000 206.043261 290.480984 199.796302 
105.000000 206.043258 290.480957 199.758872 
107.000000 202.457350 291.073347 200.688110 
107.000000 202.457350 291.073285 200.687771 
107.000000 202.457353 290.923141 200.687848 
107.000000 202.457350 291.073289 200.689949 
107.000000 202.457356 291.072992 200.689081 
107.000000 202.457350 291.073292 200.687887 
107.000000 202.457350 291.073315 200.688055 
107.000000 202.457350 291.011898 200.688146 
107.000000 202.457356 291.073143 200.687839 
107.000000 202.457354 291.073335 200.687671 
107.000000 202.457351 291.073343 200.692077 
107.000000 202.457350 291.073342 200.687854 
107.000000 202.457350 291.073332 200.687739 
107.000000 202.457350 291.073239 200.687589 
107.000000 202.457350 291.073353 200.689592 
107.000000 202.457355 291.070740 200.687780 
107.000000 202.457349 291.073393 200.715353 
107.000000 202.457350 291.073285 200.689273 
107.000000 202.457350 291.073340 200.686368 
107.000000 202.457351 291.072701 200.687588 
107.000000 202.457352 291.073346 200.687616 
107.000000 202.457349 291.073288 200.688290 
107.000000 202.457363 291.073394 200.687713 
107.000000 202.457350 291.073326 200.687781 
107.000000 202.457350 291.073350 200.687586 
107.000000 202.457350 291.073252 200.686222 
107.000000 202.457351 291.073315 200.688016 
107.000000 202.457351 291.073340 200.687799 
107.000000 202.457351 291.073351 200.756294 
107.000000 202.457350 291.073348 200.727229 
107.000000 202.457350 291.089081 200.690778 
109.000000 198.747065 291.618048 202.342719 
109.000000 198.747065 291.618072 202.342499 
109.000000 198.747065 291.617960 202.342847 
109.000000 198.747065 291.617991 202.343154 
109.000000 198.747065 291.617790 202.342739 
109.000000 198.747065 291.618016 202.341774 
109.000000 198.747065 291.524488 202.343961 
109.000000 198.747068 291.618074 202.344318 
109.000000 198.747065 291.617670 202.463938 
109.000000 198.747064 291.617996 202.342999 
109.000000 198.747065 291.618076 202.341734 
109.000000 198.747065 291.618038 202.297177 
109.000000 198.747065 291.618071 202.339501 
109.000000 198.747065 291.618067 202.354988 
109.000000 198.747065 291.617587 202.341910 
109.000000 198.747069 291.616032 202.342848 
109.000000 198.747062 291.618100 202.342825 
109.000000 198.747065 291.618059 202.343446 
109.000000 198.747068 291.618070 202.342898 
109.000000 198.747066 291.617652 202.342406 
109.000000 198.747068 291.618059 202.343961 
109.000000 198.747063 291.618014 202.339538 
109.000000 198.747067 291.618120 202.340168 
109.000000 198.747065 291.618054 202.343051 
109.000000 198.747065 291.618077 202.342305 
109.000000 198.747065 291.618179 202.341223 
109.000000 198.747065 291.618073 202.342671 
111.000000 194.905120 292.114648 205.470830 
111.000000 194.905121 292.114741 205.471010 
111.000000 194.905121 292.114689 205.468345 
111.000000 194.905121 292.114606 205.469535 
111.000000 194.905121 292.114584 205.462154 
111.000000 194.905121 292.114739 205.476679 
111.000000 194.905121 292.114631 205.470143 
111.000000 194.905122 292.114726 205.626364 
111.000000 194.905123 292.114737 205.471022 
111.000000 194.905123 292.114602 205.472143 
111.000000 194.905121 292.114808 205.470642 
111.000000 194.905121 292.114746 205.464404 
111.000000 194.905121 292.114741 205.471434 
111.000000 194.905121 292.114730 205.459592 
111.000000 194.905124 292.114335 205.463419 
111.000000 194.905121 292.113241 205.470837 
111.000000 194.905121 292.114705 205.584471 
111.000000 194.905121 292.114732 205.471136 
111.000000 194.905130 292.114686 205.468320 
111.000000 194.905121 292.114683 205.470935 
111.000000 194.905121 292.114719 205.509932 
111.000000 194.905121 292.114742 205.474949 
111.000000 194.905124 292.114723 205.471231 
111.000000 194.905121 292.114745 205.470370 
111.000000 194.905121 292.114739 205.469591 
111.000000 194.905121 292.114881 205.470713 
111.000000 194.905121 292.114741 205.470221 
113.000000 190.923390 292.562875 212.881676 
113.000000 190.923390 292.562914 213.022768 
113.000000 190.923390 292.562967 213.971124 
113.000000 190.923388 292.562919 213.033230 
113.000000 190.923403 292.487141 212.994535 
113.000000 190.923390 292.562781 213.015705 
113.000000 190.923391 292.562770 213.008705 
113.000000 190.923389 292.562810 212.994785 
113.000000 190.923390 292.562709 213.028375 
113.000000 190.923390 292.562831 212.521817 
113.000000 190.923390 292.562949 213.030924 
113.000000 190.923390 292.562913 213.051636 
113.000000 190.923390 292.562918 212.999242 
113.000000 190.923390 292.562832 213.028889 
113.000000 190.923390 292.562910 212.875204 
113.000000 190.923390 292.562910 212.992677 
113.000000 190.923390 292.562841 213.070305 
113.000000 190.923391 292.562924 213.033028 
113.000000 190.923390 292.562901 213.012240 
113.000000 190.923390 292.562899 213.029033 
113.000000 190.923397 292.562822 213.027697 
113.000000 190.923402 292.562870 213.039439 
113.000000 190.923390 292.562918 213.022729 
113.000000 190.923390 292.562919 213.041304 
115.000000 186.792748 292.462235 252.619757 
117.000000 182.502897 293.312041 259.025414 
117.000000 182.502897 293.312178 259.105309 
117.000000 182.502897 293.312178 258.894960 
117.000000 182.502897 293.312371 259.117148 
117.000000 182.502897 293.312044 259.117075 
117.000000 182.502897 293.311985 259.072831 
117.000000 182.502903 293.311959 258.989928 
117.000000 182.502898 293.312177 259.032342 
117.000000 182.502897 293.312172 258.943791 
117.000000 182.502897 293.312179 259.579527 
117.000000 182.502897 293.312178 259.107022 
117.000000 182.502897 293.256905 259.268219 
117.000000 182.502896 293.312175 259.188549 
117.000000 182.502897 293.312095 259.381277 
117.000000 182.502897 293.312092 259.380845 
117.000000 182.502897 293.312204 259.017986 
117.000000 182.502897 293.312207 259.145835 
117.000000 182.502899 293.312235 259.158489 
117.000000 182.502897 293.198472 259.023234 
117.000000 182.502897 293.312174 259.215280 
117.000000 182.502897 293.312358 259.085676 
117.000000 182.502888 293.311618 258.899496 
117.000000 182.502903 293.310879 259.261142 
117.000000 182.502898 293.312178 259.377810 
117.000000 182.502897 293.312177 259.017004 
117.000000 182.502897 293.311995 258.916543 
117.000000 182.502897 293.312177 258.937271 
117.000000 182.502897 293.312143 259.053000 
117.000000 182.502901 293.312011 259.382220 
117.000000 182.502896 293.311955 258.901395 
117.000000 182.502908 293.311992 259.376626 
117.000000 182.502901 293.312323 259.381524 
117.000000 182.502898 293.312271 258.918535 
117.000000 182.502881 293.312164 259.380867 
117.000000 182.502896 293.312179 259.382661 
117.000000 182.502897 293.312285 259.381126 
117.000000 182.502897 293.312178 259.380490 
117.000000 182.502897 293.312177 259.380530 
117.000000 182.502899 293.312055 259.381117 
117.000000 182.502897 293.312154 259.380889 
117.000000 182.502897 293.312142 259.382017 
117.000000 182.502894 293.312175 259.362925 
117.000000 182.502897 293.312180 259.381036 
117.000000 182.502896 293.312187 259.376251 
117.000000 182.502897 293.312166 259.381203 
117.000000 182.502897 293.312175 259.380950 
117.000000 182.502897 293.312182 259.383561 
117.000000 182.502897 293.312180 259.381205 
117.000000 182.502897 293.312214 259.389825 
117.000000 182.502897 293.312173 259.381285 
117.000000 182.502896 293.312174 259.380711 
117.000000 182.502889 293.312238 259.381182 
117.000000 182.502887 293.312179 259.380054 
117.000000 182.502897 293.312205 259.381281 
117.000000 182.502897 293.312178 259.381279 
117.000000 182.502897 293.312180 259.381365 
117.000000 182.502898 293.312190 259.380790 
117.000000 182.502897 293.312186 259.380970 
117.000000 182.502897 293.312181 259.382524 
117.000000 182.502897 293.312219 259.625439 
117.000000 182.502897 293.311981 258.971020 
117.000000 182.502897 293.312178 259.800006 
117.000000 182.502897 293.312179 259.381196 
117.000000 182.502897 293.312179 259.381242 
117.000000 182.502896 293.312178 259.381165 
117.000000 182.502897 293.312177 259.381081 
117.000000 182.502897 293.312178 259.381031 
117.000000 182.502897 293.312178 259.684471 
117.000000 182.502898 293.312205 259.381338 
119.000000 178.042142 293.612398 262.844273 
119.000000 178.042142 293.612422 263.109535 
119.000000 178.042142 293.570887 262.631098 
119.000000 178.042141 293.612451 262.745345 
119.000000 178.042142 293.612355 262.661381 
119.000000 178.042142 293.612432 262.927692 
119.000000 178.042147 293.612338 262.847808 
119.000000 178.042142 293.612427 262.744498 
119.000000 178.042142 293.612452 262.636818 
119.000000 178.042133 293.612395 262.925746 
119.000000 178.042142 293.612480 262.663563 
119.000000 178.042143 293.612427 262.925885 
119.000000 178.042142 293.612219 262.927734 
119.000000 178.042142 293.612613 262.924820 
119.000000 178.042142 293.612430 262.926741 
119.000000 178.042128 293.612464 262.795105 
119.000000 178.042140 293.612459 262.611393 
119.000000 178.042143 293.612477 262.662388 
119.000000 178.042142 293.612323 262.800220 
119.000000 178.042142 293.612451 262.653077 
119.000000 178.042145 293.612576 262.907331 
119.000000 178.042142 293.612147 262.816711 
119.000000 178.042151 293.611351 262.926859 
119.000000 178.042142 293.612728 262.925161 
119.000000 178.042142 293.612456 262.929927 
119.000000 178.042142 293.609371 262.618969 
119.000000 178.042142 293.612458 262.742126 
119.000000 178.042142 293.612416 262.926755 
119.000000 178.042142 293.612456 262.926789 
119.000000 178.042142 293.612430 262.925221 
119.000000 178.042142 293.612227 262.926554 
119.000000 178.042140 293.612580 262.925889 
119.000000 178.042143 293.612386 262.926874 
119.000000 178.042141 293.612443 262.926510 
119.000000 178.042142 293.612457 262.926753 
119.000000 178.042142 293.612368 262.926829 
119.000000 178.042142 293.612457 262.926752 
119.000000 178.042143 293.612454 262.926437 
119.000000 178.042142 293.612426 262.927028 
119.000000 178.042142 293.612617 262.926840 
119.000000 178.042142 293.612402 262.928911 
119.000000 178.042142 293.612446 262.926561 
119.000000 178.042142 293.612458 262.926769 
119.000000 178.042140 293.612466 263.212048 
119.000000 178.042143 293.612451 262.928125 
119.000000 178.042142 293.612453 262.926602 
119.000000 178.042142 293.612459 262.926896 
119.000000 178.042142 293.612458 262.927737 
119.000000 178.042142 293.612481 262.927301 
119.000000 178.042142 293.612451 262.927628 
119.000000 178.042139 293.612447 262.926823 
119.000000 178.042134 293.612502 262.927187 
119.000000 178.042132 293.612485 262.926680 
119.000000 178.042142 293.612475 262.926827 
119.000000 178.042143 293.612457 262.929285 
119.000000 178.042143 293.612460 262.926853 
119.000000 178.042142 293.612467 262.926793 
119.000000 178.042142 293.612449 262.926784 
119.000000 178.042142 293.612460 262.930800 
119.000000 178.042141 293.612496 262.927522 
119.000000 178.042141 293.612335 262.927257 
119.000000 178.042141 293.612457 262.931833 
119.000000 178.042141 293.612457 262.927075 
119.000000 178.042142 293.612458 262.927294 
119.000000 178.042143 293.612456 262.926818 
119.000000 178.042144 293.612456 262.926641 
119.000000 178.042142 293.612457 262.927718 
119.000000 178.042142 293.612457 263.133624 
119.000000 178.042142 293.612483 262.926757 
121.000000 173.397102 293.862636 265.094096 
121.000000 173.397103 293.862610 264.962108 
121.000000 173.397102 293.862583 265.402052 
121.000000 173.397102 293.862731 264.988471 
121.000000 173.397102 293.862523 265.023302 
121.000000 173.397103 293.747295 264.880334 
121.000000 173.397102 293.711680 265.103733 
121.000000 173.397102 293.840386 264.923957 
121.000000 173.397102 293.862637 265.073945 
121.000000 173.397097 293.862623 265.171775 
121.000000 173.397102 293.862624 265.170650 
121.000000 173.397103 293.862700 265.028686 
121.000000 173.397102 293.862637 265.076331 
121.000000 173.397102 293.862563 265.173163 
121.000000 173.397102 293.862595 264.961671 
121.000000 173.397098 293.862635 265.171969 
121.000000 173.397102 293.862685 265.167223 
121.000000 173.397102 293.862680 265.049680 
121.000000 173.397102 293.862630 264.994917 
121.000000 173.397102 293.862632 265.171203 
121.000000 173.397102 293.862670 265.105293 
121.000000 173.397101 293.862566 265.171155 
121.000000 173.397102 293.862484 264.949850 
121.000000 173.397102 293.862808 264.960674 
121.000000 173.397102 293.862637 265.170799 
121.000000 173.397102 293.862641 264.938720 
121.000000 173.397102 293.862637 265.156851 
121.000000 173.397102 293.862592 265.171241 
121.000000 173.397102 293.862635 265.171161 
121.000000 173.397102 293.862625 265.171422 
121.000000 173.397101 293.862386 265.171586 
121.000000 173.397099 293.862675 265.167158 
121.000000 173.397102 293.862641 265.168055 
121.000000 173.397101 293.862624 265.171091 
121.000000 173.397102 293.862563 265.172215 
121.000000 173.397102 293.862657 265.171121 
121.000000 173.397102 293.862639 265.171120 
121.000000 173.397104 293.862631 265.171083 
121.000000 173.397102 293.862632 265.171061 
121.000000 173.397102 293.862713 265.170906 
121.000000 173.397102 293.862568 265.171374 
121.000000 173.397102 293.862636 265.171114 
121.000000 173.397102 293.862638 265.170945 
121.000000 173.397101 293.862646 265.172213 
121.000000 173.397101 293.862635 265.171753 
121.000000 173.397102 293.862631 265.171029 
121.000000 173.397102 293.862636 265.171091 
121.000000 173.397102 293.862637 265.171369 
121.000000 173.397102 293.862651 265.170998 
121.000000 173.397102 293.862631 265.171297 
121.000000 173.397102 293.862622 265.172518 
121.000000 173.397108 293.862670 265.169564 
121.000000 173.397094 293.862662 265.168966 
121.000000 173.397102 293.862648 265.171605 
121.000000 173.397103 293.862636 265.172077 
121.000000 173.397103 293.862641 265.172031 
121.000000 173.397102 293.862645 265.171119 
121.000000 173.397102 293.862640 265.171120 
121.000000 173.397102 293.862641 265.172279 
121.000000 173.397102 293.862668 265.170081 
121.000000 173.397101 293.862561 265.171462 
121.000000 173.397101 293.862637 265.169968 
121.000000 173.397102 293.862637 265.171232 
121.000000 173.397102 293.862638 265.171304 
121.000000 173.397101 293.862636 265.171126 
121.000000 173.397102 293.862636 265.171092 
121.000000 173.397102 293.862638 265.171500 
121.000000 173.397102 293.862637 265.171125 
121.000000 173.397102 293.862637 265.171080 
123.000000 168.552350 294.050223 266.528224 
123.000000 168.552350 294.062297 266.544038 
123.000000 168.552350 294.054868 266.574503 
123.000000 168.552350 294.062244 266.499327 
123.000000 168.552350 294.062291 266.660751 
123.000000 168.552350 294.062276 266.661332 
123.000000 168.552350 294.062567 266.622683 
123.000000 168.552350 294.062401 266.642521 
123.000000 168.552350 294.038076 266.568338 
123.000000 168.552350 294.062318 266.514378 
123.000000 168.552350 294.062308 266.508710 
123.000000 168.552350 294.062320 266.660042 
123.000000 168.552350 294.062334 266.659212 
123.000000 168.552350 294.062320 266.660788 
123.000000 168.552350 294.062314 266.660222 
123.000000 168.552350 294.062320 266.459598 
123.000000 168.552350 294.062356 266.620385 
123.000000 168.552350 294.062317 266.662498 
123.000000 168.552355 294.062316 266.663387 
123.000000 168.552353 294.062314 266.659969 
123.000000 168.552352 294.062323 266.660666 
123.000000 168.552350 294.061706 266.636729 
123.000000 168.552350 294.059327 266.659516 
123.000000 168.552350 294.062313 266.657148 
123.000000 168.552350 294.062323 266.507660 
123.000000 168.552350 294.062203 266.432531 
123.000000 168.552351 294.062275 266.659793 
123.000000 168.552349 294.062318 266.663836 
123.000000 168.552350 294.062314 266.659617 
123.000000 168.552350 294.062066 266.655623 
123.000000 168.552349 294.062221 266.659145 
123.000000 168.552349 294.062450 266.659710 
123.000000 168.552349 294.062305 266.659679 
123.000000 168.552350 294.062222 266.659580 
123.000000 168.552350 294.062368 266.659588 
123.000000 168.552350 294.062325 266.659459 
123.000000 168.552350 294.062311 266.659413 
123.000000 168.552350 294.062333 266.659579 
123.000000 168.552349 294.062310 266.659656 
123.000000 168.552350 294.062240 266.660307 
123.000000 168.552353 294.062353 266.659569 
123.000000 168.552350 294.062320 266.659414 
123.000000 168.552349 294.062328 266.659661 
123.000000 168.552349 294.062320 266.659919 
123.000000 168.552350 294.062312 266.659545 
123.000000 168.552350 294.062317 266.659566 
123.000000 168.552350 294.062319 266.660287 
123.000000 168.552351 294.062326 266.659506 
123.000000 168.552350 294.062313 266.660504 
123.000000 168.552352 294.062300 266.660164 
123.000000 168.552350 294.062344 266.658908 
123.000000 168.552342 294.062342 266.658946 
123.000000 168.552350 294.062326 266.660602 
123.000000 168.552350 294.062319 266.660024 
123.000000 168.552350 294.062325 266.660013 
123.000000 168.552350 294.062325 266.659567 
123.000000 168.552350 294.062335 266.659586 
123.000000 168.552350 294.062323 266.660035 
123.000000 168.552350 294.062416 266.659287 
123.000000 168.552349 294.062272 266.660257 
123.000000 168.552350 294.062319 266.658747 
123.000000 168.552350 294.062320 266.659637 
123.000000 168.552350 294.062320 266.659670 
123.000000 168.552349 294.062319 266.659709 
123.000000 168.552350 294.062318 266.659499 
123.000000 168.552351 294.062320 266.659817 
123.000000 168.552350 294.062320 266.659557 
123.000000 168.552349 294.062320 266.659530 
125.000000 163.489937 294.211101 267.533527 
125.000000 163.489937 294.210598 267.633673 
125.000000 163.489937 294.211099 267.691901 
125.000000 163.489937 294.211007 267.628834 
125.000000 163.489937 294.203679 267.567686 
125.000000 163.489937 294.211130 267.574193 
125.000000 163.489938 294.211088 267.633681 
125.000000 163.489939 294.211100 267.582190 
125.000000 163.489937 294.144288 267.620987 
125.000000 163.489971 294.211102 267.633766 
125.000000 163.489937 294.211103 267.633787 
125.000000 163.489937 294.211082 267.634536 
125.000000 163.489935 294.210894 267.633679 
125.000000 163.489937 294.211114 267.552270 
125.000000 163.489937 294.211103 267.633782 
125.000000 163.489937 294.211128 267.633913 
125.000000 163.489936 294.211125 267.601161 
125.000000 163.489937 294.211101 267.633403 
125.000000 163.489944 294.211103 267.601769 
125.000000 163.489950 294.210946 267.633375 
125.000000 163.489938 294.210756 267.633406 
125.000000 163.489937 294.208471 267.625191 
125.000000 163.489937 294.211104 267.633319 
125.000000 163.489937 294.211101 267.500985 
125.000000 163.489937 294.211102 267.433928 
125.000000 163.489937 294.211063 267.632686 
125.000000 163.489936 294.211101 267.633415 
125.000000 163.489936 294.211123 267.633116 
125.000000 163.489934 294.210861 267.548327 
125.000000 163.489931 294.210849 267.631508 
125.000000 163.489939 294.211337 267.628511 
125.000000 163.489936 294.211078 267.633427 
125.000000 163.489937 294.211013 267.633329 
125.000000 163.489937 294.211187 267.633320 
125.000000 163.489937 294.211113 267.633275 
125.000000 163.489937 294.211093 267.633263 
125.000000 163.489938 294.211107 267.633565 
125.000000 163.489936 294.211011 267.633205 
125.000000 163.489937 294.211015 267.632912 
125.000000 163.489941 294.211090 267.633800 
125.000000 163.489937 294.211103 267.633162 
125.000000 163.489936 294.211109 267.633285 
125.000000 163.489937 294.211106 267.633506 
125.000000 163.489937 294.211093 267.633299 
125.000000 163.489936 294.211098 267.633309 
125.000000 163.489937 294.211102 267.633593 
125.000000 163.489937 294.211102 267.633295 
125.000000 163.489936 294.211096 267.633714 
125.000000 163.489938 294.211080 267.633568 
125.000000 163.489938 294.211121 267.632979 
125.000000 163.489936 294.211122 267.633065 
125.000000 163.489937 294.211106 267.633480 
125.000000 163.489937 294.211101 267.633544 
125.000000 163.489937 294.211109 267.633539 
125.000000 163.489937 294.211107 267.633311 
125.000000 163.489938 294.211126 267.633293 
125.000000 163.489937 294.211107 267.633510 
125.000000 163.489938 294.211013 267.633238 
125.000000 163.489937 294.211073 267.621845 
125.000000 163.489937 294.211103 267.633481 
125.000000 163.489936 294.211103 267.633408 
125.000000 163.489936 294.211103 267.636781 
125.000000 163.489937 294.211102 267.633385 
125.000000 163.489937 294.211102 267.633288 
125.000000 163.489937 294.211103 267.633458 
125.000000 163.489937 294.211102 267.633209 
125.000000 163.489936 294.211110 267.633378 
127.000000 158.188770 294.308579 268.174839 
127.000000 158.188770 294.308471 268.197716 
127.000000 158.188770 294.308602 268.221867 
127.000000 158.188771 294.233908 268.035560 
127.000000 158.188770 294.308502 268.216218 
127.000000 158.188771 294.308556 268.223385 
127.000000 158.188771 294.308578 268.102720 
127.000000 158.188770 294.308579 268.173177 
127.000000 158.188771 294.308579 268.222583 
127.000000 158.188770 294.308584 268.277797 
127.000000 158.188770 294.308580 268.222136 
127.000000 158.188770 294.308574 268.222246 
127.000000 158.188771 294.308456 268.220392 
127.000000 158.188770 294.308603 268.222488 
127.000000 158.188769 294.308492 268.222481 
127.000000 158.188770 294.308580 268.222788 
127.000000 158.188770 294.308596 268.222148 
127.000000 158.188770 294.308456 268.222159 
127.000000 158.188771 294.308572 268.222146 
127.000000 158.188770 294.308102 268.222065 
127.000000 158.188770 294.308465 268.220568 
127.000000 158.188776 294.306366 268.219529 
127.000000 158.188771 294.308580 268.222289 
127.000000 158.188770 294.308579 268.222260 
127.000000 158.188771 294.308519 268.222139 
127.000000 158.188770 294.308551 268.222158 
127.000000 158.188769 294.308579 268.156857 
127.000000 158.188769 294.308606 268.222128 
127.000000 158.188768 294.308359 268.222043 
127.000000 158.188771 294.308186 268.221395 
127.000000 158.188770 294.308843 268.220465 
127.000000 158.188768 294.308604 268.222223 
127.000000 158.188770 294.308500 268.222189 
127.000000 158.188770 294.304409 268.222148 
127.000000 158.188772 294.308596 268.222134 
127.000000 158.188771 294.308568 268.222069 
127.000000 158.188773 294.308586 268.222681 
127.000000 158.188769 294.308413 268.222142 
127.000000 158.188769 294.308487 268.221933 
127.000000 158.188776 294.308504 268.222125 
127.000000 158.188770 294.308580 268.222021 
127.000000 158.188767 294.308583 268.222093 
127.000000 158.188770 294.308584 268.222259 
127.000000 158.188770 294.308566 268.222553 
127.000000 158.188770 294.308573 268.222141 
127.000000 158.188769 294.308579 268.222266 
127.000000 158.188770 294.308574 268.222149 
127.000000 158.188770 294.308573 268.222326 
127.000000 158.188772 294.308553 268.222256 
127.000000 158.188776 294.308594 268.221959 
127.000000 158.188770 294.308597 268.221688 
127.000000 158.188772 294.308582 268.229782 
127.000000 158.188770 294.308578 268.222273 
127.000000 158.188771 294.308587 268.222271 
127.000000 158.188771 294.308582 268.222144 
127.000000 158.188770 294.308609 268.222128 
127.000000 158.188770 294.308583 268.222231 
127.000000 158.188771 294.308580 268.222129 
127.000000 158.188764 294.308561 268.224514 
127.000000 158.188770 294.308580 268.222172 
127.000000 158.188770 294.308580 268.222162 
127.000000 158.188770 294.308552 268.224513 
127.000000 158.188770 294.308580 268.222184 
127.000000 158.188770 294.308581 268.222315 
127.000000 158.188770 294.308580 268.222227 
127.000000 158.188770 294.308565 268.222160 
127.000000 158.188770 294.308580 268.222158 
129.000000 152.623775 294.243933 268.504788 
129.000000 152.623774 294.342070 268.504527 
129.000000 152.623775 294.308552 268.453383 
129.000000 152.623775 294.354351 268.505143 
129.000000 152.623775 294.354384 268.526496 
129.000000 152.623775 294.354332 268.480309 
129.000000 152.623775 294.354336 268.506199 
129.000000 152.623776 294.354233 268.510812 
129.000000 152.623778 294.354090 268.320437 
129.000000 152.623775 294.354338 268.451352 
129.000000 152.623775 294.354333 268.435790 
129.000000 152.623775 294.354340 268.503328 
129.000000 152.623775 294.354336 268.498378 
129.000000 152.623775 294.354345 268.504278 
129.000000 152.623779 294.354272 268.503872 
129.000000 152.623775 294.354379 268.408913 
129.000000 152.623775 294.354336 268.505395 
129.000000 152.623775 294.354345 268.504837 
129.000000 152.623776 294.354392 268.501547 
129.000000 152.623775 294.354269 268.504561 
129.000000 152.623773 294.354322 268.505115 
129.000000 152.623779 294.354356 268.503240 
129.000000 152.623775 294.354363 268.503900 
129.000000 152.623778 294.352587 268.496535 
129.000000 152.623776 294.354337 268.397454 
129.000000 152.623780 294.354337 268.504674 
129.000000 152.623775 294.354312 268.504978 
129.000000 152.623775 294.354324 268.504563 
129.000000 152.623772 294.354335 268.504559 
129.000000 152.623775 294.354356 268.504275 
129.000000 152.623779 294.354143 268.504535 
129.000000 152.623775 294.354336 268.504280 
129.000000 152.623772 294.354524 268.503625 
129.000000 152.623773 294.354370 268.504608 
129.000000 152.623775 294.354267 268.504644 
129.000000 152.623775 294.354273 268.504429 
129.000000 152.623775 294.354359 268.504653 
129.000000 152.623777 294.354324 268.504522 
129.000000 152.623775 294.354418 268.504526 
129.000000 152.623773 294.354320 268.504107 
129.000000 152.623772 294.354241 268.504512 
129.000000 152.623774 294.354197 268.504544 
129.000000 152.623779 294.354273 268.504464 
129.000000 152.623774 294.354337 268.504557 
129.000000 152.623773 294.354341 268.504634 
129.000000 152.623775 294.354314 268.504804 
129.000000 152.623773 294.354327 268.504559 
129.000000 152.623775 294.354335 268.504619 
129.000000 152.623775 294.354325 268.504571 
129.000000 152.623773 294.354451 268.504647 
129.000000 152.623775 294.354307 268.505234 
129.000000 152.623775 294.354347 268.504601 
129.000000 152.623774 294.354351 268.504548 
129.000000 152.623775 294.354337 268.504636 
129.000000 152.623775 294.354335 268.504639 
129.000000 152.623775 294.354345 268.504640 
129.000000 152.623776 294.354337 268.504561 
129.000000 152.623775 294.354370 268.504549 
129.000000 152.623776 294.354340 268.504603 
129.000000 152.623776 294.354337 268.505512 
129.000000 152.623775 294.354325 268.419264 
129.000000 152.623774 294.354336 268.504564 
129.000000 152.623775 294.354337 268.505656 
129.000000 152.623774 294.354312 268.506283 
129.000000 152.623775 294.354359 268.504586 
129.000000 152.623774 294.354376 268.504652 
129.000000 152.623775 294.354336 268.504607 
129.000000 152.623774 294.354337 268.504776 
129.000000 152.623777 294.354336 268.504549 
131.000000 146.764739 294.347967 268.488350 
131.000000 146.764739 294.347949 268.488016 
131.000000 146.764741 294.347850 268.531746 
131.000000 146.764739 294.347945 268.447328 
131.000000 146.764739 294.347956 268.530214 
131.000000 146.764742 294.347942 268.534446 
131.000000 146.764745 294.347938 268.532994 
131.000000 146.764739 294.347923 268.531803 
131.000000 146.764739 294.347949 268.532664 
131.000000 146.764739 294.347948 268.517698 
131.000000 146.764739 294.347949 268.523922 
131.000000 146.764744 294.347963 268.442421 
131.000000 146.764739 294.347959 268.531936 
131.000000 146.764743 294.347919 268.532483 
131.000000 146.764739 294.348019 268.388071 
131.000000 146.764739 294.348033 268.460322 
131.000000 146.764724 294.347948 268.533172 
131.000000 146.764739 294.348056 268.526413 
131.000000 146.764747 294.347916 268.531783 
131.000000 146.764729 294.347936 268.532062 
131.000000 146.764745 294.347989 268.544535 
131.000000 146.764739 294.348473 268.531509 
131.000000 146.764740 294.346518 268.530536 
131.000000 146.764720 294.347943 268.532337 
131.000000 146.764739 294.347949 268.531800 
131.000000 146.764739 294.347935 268.532616 
131.000000 146.764739 294.347956 268.531560 
131.000000 146.764739 294.347815 268.515962 
131.000000 146.764744 294.348019 268.531463 
131.000000 146.764738 294.347785 268.531787 
131.000000 146.764740 294.347946 268.531273 
131.000000 146.764739 294.347960 268.531242 
131.000000 146.764735 294.347970 268.531815 
131.000000 146.764737 294.347936 268.531885 
131.000000 146.764739 294.347901 268.531688 
131.000000 146.764739 294.347978 268.531744 
131.000000 146.764739 294.347936 268.531792 
131.000000 146.764739 294.347969 268.531598 
131.000000 146.764739 294.347936 268.531267 
131.000000 146.764739 294.347854 268.531784 
131.000000 146.764738 294.347772 268.532370 
131.000000 146.764739 294.347897 268.531712 
131.000000 146.764738 294.347947 268.531780 
131.000000 146.764741 294.347954 268.531839 
131.000000 146.764740 294.347156 268.531944 
131.000000 146.764739 294.347937 268.531787 
131.000000 146.764740 294.347948 268.531819 
131.000000 146.764739 294.347934 268.531798 
131.000000 146.764740 294.348020 268.531174 
131.000000 146.764739 294.347918 268.532179 
131.000000 146.764739 294.347957 268.531806 
131.000000 146.764739 294.347961 268.531781 
131.000000 146.764739 294.347949 268.531842 
131.000000 146.764739 294.347948 268.531840 
131.000000 146.764741 294.347954 268.531842 
131.000000 146.764739 294.347944 268.531789 
131.000000 146.764739 294.347988 268.531779 
131.000000 146.764741 294.347951 268.534712 
131.000000 146.764740 294.347949 268.532293 
131.000000 146.764738 294.347942 268.529747 
131.000000 146.764739 294.347949 268.531789 
131.000000 146.764739 294.347932 268.532656 
131.000000 146.764739 294.347928 268.533108 
131.000000 146.764739 294.347969 268.531895 
131.000000 146.764739 294.347970 268.531843 
131.000000 146.764739 294.347948 268.531814 
131.000000 146.764739 294.347949 268.531911 
131.000000 146.764739 294.347946 268.558601 
133.000000 140.574696 294.288980 268.340264 
133.000000 140.574696 294.288982 268.339585 
133.000000 140.574697 294.288975 268.293330 
133.000000 140.574697 294.288916 268.339181 
133.000000 140.574699 294.288984 268.340519 
133.000000 140.574696 294.288943 268.339665 
133.000000 140.574697 294.288951 268.240566 
133.000000 140.574697 294.288984 268.339867 
133.000000 140.574697 294.288983 268.287612 
133.000000 140.574697 294.288983 268.241561 
133.000000 140.574697 294.288973 268.338847 
133.000000 140.574697 294.289096 268.337670 
133.000000 140.574692 294.289190 268.338960 
133.000000 140.574692 294.288618 268.340773 
133.000000 140.574692 294.289091 268.263935 
133.000000 140.574697 294.289003 268.340264 
133.000000 140.574697 294.288983 268.340895 
133.000000 140.574697 294.289134 268.339117 
133.000000 140.574697 294.288969 268.339099 
133.000000 140.574697 294.288976 268.339151 
133.000000 140.574706 294.289042 268.338295 
133.000000 140.574695 294.289086 268.339005 
133.000000 140.574704 294.288090 268.338421 
133.000000 140.574697 294.288984 268.339377 
133.000000 140.574697 294.288971 268.339925 
133.000000 140.574697 294.288977 268.340113 
133.000000 140.574697 294.289013 268.339247 
133.000000 140.574697 294.288872 268.330479 
133.000000 140.574697 294.289051 268.339090 
133.000000 140.574694 294.288850 268.339101 
133.000000 140.574699 294.288976 268.339962 
133.000000 140.574697 294.288747 268.338839 
133.000000 140.574698 294.288994 268.339116 
133.000000 140.574701 294.244470 268.337931 
133.000000 140.574697 294.288948 268.339028 
133.000000 140.574697 294.289018 268.339012 
133.000000 140.574696 294.288970 268.339092 
133.000000 140.574697 294.288996 268.339072 
133.000000 140.574697 294.288974 268.341110 
133.000000 140.574706 294.288891 268.339087 
133.000000 140.574696 294.288781 268.338638 
133.000000 140.574697 294.288940 268.339038 
133.000000 140.574696 294.288979 268.339096 
133.000000 140.574697 294.289058 268.339139 
133.000000 140.574697 294.289042 268.339208 
133.000000 140.574697 294.288969 268.339100 
133.000000 140.574697 294.288982 268.339118 
133.000000 140.574696 294.288965 268.339109 
133.000000 140.574697 294.289017 268.338750 
133.000000 140.574697 294.288951 268.339326 
133.000000 140.574705 294.288989 268.339453 
133.000000 140.574696 294.288994 268.339098 
133.000000 140.574696 294.288984 268.339142 
133.000000 140.574697 294.288982 268.339137 
133.000000 140.574695 294.288989 268.339141 
133.000000 140.574694 294.288981 268.339102 
133.000000 140.574697 294.289026 268.339094 
133.000000 140.574697 294.288985 268.341237 
133.000000 140.574697 294.288984 268.339387 
133.000000 140.574720 294.288815 268.339009 
133.000000 140.574696 294.288984 268.339039 
133.000000 140.574697 294.288969 268.339821 
133.000000 140.574697 294.288965 268.340161 
133.000000 140.574697 294.289000 268.339185 
133.000000 140.574697 294.288998 268.339105 
133.000000 140.574696 294.288983 268.339116 
133.000000 140.574697 294.288984 268.339174 
133.000000 140.574697 294.288979 268.338968 
135.000000 134.007575 294.176989 267.952184 
135.000000 134.007575 294.176992 267.951784 
135.000000 134.007575 294.176928 267.951845 
135.000000 134.007580 294.176991 267.952422 
135.000000 134.007583 294.174660 267.952774 
135.000000 134.007574 294.176997 267.952485 
135.000000 134.007570 294.176941 267.953357 
135.000000 134.007577 294.176992 267.952644 
135.000000 134.007575 294.124964 267.952167 
135.000000 134.007575 294.176983 267.951239 
135.000000 134.007575 294.176992 267.951600 
135.000000 134.007575 294.177007 267.951137 
135.000000 134.007574 294.176999 267.950754 
135.000000 134.007607 294.176968 267.952439 
135.000000 134.007573 294.176992 267.951764 
135.000000 134.007575 294.176950 267.953377 
135.000000 134.007575 294.160663 267.951771 
135.000000 134.007575 294.176992 267.971494 
135.000000 134.007576 294.176987 267.951558 
135.000000 134.007575 294.176994 267.951805 
135.000000 134.007568 294.177066 267.951495 
135.000000 134.007577 294.177113 267.951679 
135.000000 134.007593 294.176664 267.910270 
135.000000 134.007575 294.177017 267.951851 
135.000000 134.007575 294.176990 268.002188 
135.000000 134.007575 294.177043 267.951762 
135.000000 134.007575 294.176902 267.952370 
135.000000 134.007577 294.176994 267.951763 
135.000000 134.007575 294.176722 267.951341 
135.000000 134.007574 294.176980 267.952211 
135.000000 134.007571 294.176995 267.951635 
135.000000 134.007576 294.176996 267.951767 
135.000000 134.007580 294.176992 267.950943 
135.000000 134.007575 294.176965 267.951712 
135.000000 134.007575 294.177032 267.951670 
135.000000 134.007575 294.176979 267.951755 
135.000000 134.007575 294.176993 267.951724 
135.000000 134.007575 294.176987 267.952792 
135.000000 134.007572 294.176903 267.951752 
135.000000 134.007576 294.176772 267.951755 
135.000000 134.007578 294.176956 267.951705 
135.000000 134.007575 294.176987 267.951759 
135.000000 134.007575 294.176995 267.951790 
135.000000 134.007576 294.177018 267.951837 
135.000000 134.007575 294.176975 267.951759 
135.000000 134.007577 294.176991 267.951770 
135.000000 134.007575 294.176971 267.951765 
135.000000 134.007575 294.176994 267.951557 
135.000000 134.007571 294.176959 267.951889 
135.000000 134.007549 294.176996 267.951967 
135.000000 134.007573 294.177000 267.951758 
135.000000 134.007575 294.176992 267.951791 
135.000000 134.007575 294.176991 267.951787 
135.000000 134.007575 294.176996 267.951791 
135.000000 134.007575 294.176988 267.951760 
135.000000 134.007575 294.177037 267.951754 
135.000000 134.007575 294.176992 267.953358 
135.000000 134.007575 294.176992 267.951934 
135.000000 134.007577 294.177112 267.951317 
135.000000 134.007575 294.176992 267.951774 
135.000000 134.007575 294.176980 267.952377 
135.000000 134.007575 294.176976 267.952645 
135.000000 134.007574 294.177006 267.952704 
135.000000 134.007573 294.176997 267.951763 
135.000000 134.007575 294.176991 267.951768 
135.000000 134.007575 294.176993 267.951806 
135.000000 134.007575 294.176996 267.951627 
137.000000 127.004678 294.011627 267.389191 
137.000000 127.004678 294.011514 267.388568 
137.000000 127.004678 293.964524 267.388611 
137.000000 127.004678 293.904934 267.388537 
137.000000 127.004678 294.011600 267.389246 
137.000000 127.004678 294.011514 267.322040 
137.000000 127.004664 294.011513 267.388573 
137.000000 127.004678 293.865131 267.389020 
137.000000 127.004678 294.011531 267.388719 
137.000000 127.004678 294.011509 267.388501 
137.000000 127.004673 294.011511 267.388145 
137.000000 127.004661 294.011676 267.386487 
137.000000 127.004697 294.013271 267.390449 
137.000000 127.004678 294.011514 267.389077 
137.000000 127.004678 294.011524 267.389960 
137.000000 127.004678 294.011513 267.388847 
137.000000 127.004678 294.011639 267.390298 
137.000000 127.004679 294.011513 267.388446 
137.000000 127.004678 294.011524 267.388382 
137.000000 127.004674 294.010823 267.387887 
137.000000 127.004676 294.011540 267.388348 
137.000000 127.004679 294.011493 267.390932 
137.000000 127.004679 294.011566 267.387731 
137.000000 127.004677 294.011526 267.387990 
137.000000 127.004679 294.011466 267.388101 
137.000000 127.004678 294.011585 267.386746 
137.000000 127.004679 294.011442 267.388677 
137.000000 127.004678 294.011511 267.388309 
137.000000 127.004678 294.011437 267.388367 
137.000000 127.004680 294.011497 267.385779 
137.000000 127.004675 294.011519 267.387693 
137.000000 127.004678 294.011513 267.388217 
137.000000 127.004685 294.011506 267.387837 
137.000000 127.004679 294.011493 267.388362 
137.000000 127.004678 294.011558 267.388307 
137.000000 127.004678 294.011500 267.388154 
137.000000 127.004678 294.011514 267.388354 
137.000000 127.004677 294.011512 267.388840 
137.000000 127.004676 294.011431 267.388219 
137.000000 127.004678 294.011282 267.388460 
137.000000 127.004619 294.011483 267.388334 
137.000000 127.004678 294.011507 267.388383 
137.000000 127.004677 294.011519 267.388409 
137.000000 127.004678 294.011530 267.388443 
137.000000 127.004679 294.011409 267.388666 
137.000000 127.004678 294.011579 267.388389 
137.000000 127.004677 294.011490 267.388785 
137.000000 127.004678 294.011486 267.388266 
137.000000 127.004677 294.011480 267.388457 
137.000000 127.004680 294.011517 267.388517 
137.000000 127.004678 294.011520 267.388382 
137.000000 127.004678 294.011514 267.388408 
137.000000 127.004677 294.011513 267.388405 
137.000000 127.004694 294.011514 267.388409 
137.000000 127.004678 294.011509 267.388382 
137.000000 127.004677 294.011560 267.388377 
137.000000 127.004678 294.011512 267.388492 
137.000000 127.004678 294.011513 267.388500 
137.000000 127.004681 294.011527 267.473470 
137.000000 127.004678 294.011514 267.388398 
137.000000 127.004678 294.011503 267.388925 
137.000000 127.004678 294.011498 267.389148 
137.000000 127.004677 294.011524 267.389191 
137.000000 127.004678 294.011510 267.388385 
137.000000 127.004677 294.011513 267.388388 
137.000000 127.004679 294.011515 267.388414 
137.000000 127.004680 294.011522 267.388447 
139.000000 119.489189 293.792079 266.663088 
139.000000 119.489189 293.792069 266.663291 
139.000000 119.489189 293.792083 266.663157 
139.000000 119.489193 293.653490 266.663236 
139.000000 119.489189 293.792069 266.663129 
139.000000 119.489189 293.792009 266.663248 
139.000000 119.489189 293.791894 266.663124 
139.000000 119.489189 293.791952 266.664614 
139.000000 119.489189 293.792068 266.662913 
139.000000 119.489190 293.792130 266.661963 
139.000000 119.489174 293.792743 266.661405 
139.000000 119.489189 293.792080 266.663322 
139.000000 119.489189 293.792085 266.663044 
139.000000 119.489189 293.792069 266.663717 
139.000000 119.489189 293.792138 266.661817 
139.000000 119.489189 293.792070 266.662996 
139.000000 119.489195 293.792087 266.662978 
139.000000 119.489175 293.791467 266.662924 
139.000000 119.489191 293.792044 266.664828 
139.000000 119.489190 293.792106 266.665699 
139.000000 119.489189 293.792069 266.663365 
139.000000 119.489189 293.792069 266.662033 
139.000000 119.489189 293.792091 266.662981 
139.000000 119.489190 293.792158 266.663023 
139.000000 119.489192 293.792014 266.662977 
139.000000 119.489189 293.792071 266.662927 
139.000000 119.489189 293.792018 266.654231 
139.000000 119.489186 293.792049 266.663123 
139.000000 119.489190 293.792074 266.662762 
139.000000 119.489189 293.792068 266.662895 
139.000000 119.489197 293.792039 266.662645 
139.000000 119.489189 293.792054 266.663009 
139.000000 119.489189 293.792117 266.662929 
139.000000 119.489189 293.792057 266.662867 
139.000000 119.489189 293.792078 266.662968 
139.000000 119.489183 293.792071 266.663155 
139.000000 119.489187 293.792068 266.662884 
139.000000 119.489192 293.791834 266.663040 
139.000000 119.489183 293.792044 266.662943 
139.000000 119.489186 293.792063 266.662988 
139.000000 119.489187 293.792074 266.663011 
139.000000 119.489189 293.792081 266.663037 
139.000000 119.489189 293.792046 266.663215 
139.000000 119.489190 293.792100 266.662991 
139.000000 119.489187 293.792044 266.663269 
139.000000 119.489190 293.792016 266.662920 
139.000000 119.489189 293.792035 266.662418 
139.000000 119.489191 293.792071 266.663081 
139.000000 119.489189 293.792074 266.662987 
139.000000 119.489189 293.792069 266.663009 
139.000000 119.489190 293.792069 266.663006 
139.000000 119.489189 293.792074 266.663010 
139.000000 119.489189 293.792063 266.662987 
139.000000 119.489188 293.792115 266.662983 
139.000000 119.489187 293.792067 266.663080 
139.000000 119.489189 293.792069 266.663074 
139.000000 119.489184 293.792039 266.662484 
139.000000 119.489189 293.792069 266.662992 
139.000000 119.489189 293.792060 266.663473 
139.000000 119.489189 293.792055 266.663669 
139.000000 119.489189 293.792077 266.663693 
139.000000 119.489189 293.792069 266.663000 
139.000000 119.489188 293.792068 266.662990 
139.000000 119.489189 293.792071 266.663009 
139.000000 119.489189 293.792077 266.663036 
141.000000 111.357140 293.518205 265.735121 
141.000000 111.357140 293.518159 265.616766 
141.000000 111.357140 293.517953 265.652716 
141.000000 111.357140 293.518166 265.786480 
141.000000 111.357140 293.518196 265.786342 
141.000000 111.357140 293.518162 265.787171 
141.000000 111.357140 293.518161 265.668376 
141.000000 111.357140 293.511806 265.660804 
141.000000 111.357140 293.518235 265.786223 
141.000000 111.357140 293.518164 265.787340 
141.000000 111.357154 293.518166 265.786268 
141.000000 111.357136 293.518161 265.785469 
141.000000 111.357140 293.518175 265.785827 
141.000000 111.357139 293.518409 265.743444 
141.000000 111.357140 293.518177 265.786339 
141.000000 111.357139 293.518120 265.786529 
141.000000 111.357140 293.466402 265.732915 
141.000000 111.357140 293.518253 265.785758 
141.000000 111.357140 293.518164 265.786292 
141.000000 111.357140 293.518186 265.786276 
141.000000 111.357140 293.517690 265.787408 
141.000000 111.357133 293.518118 265.779232 
141.000000 111.357144 293.507767 265.788087 
141.000000 111.357140 293.518162 265.785484 
141.000000 111.357139 293.518163 265.786133 
141.000000 111.357140 293.518186 265.786793 
141.000000 111.357140 293.518266 265.785915 
141.000000 111.357143 293.518115 265.785601 
141.000000 111.357139 293.518181 265.786229 
141.000000 111.357138 293.518134 265.786266 
141.000000 111.357138 293.518140 265.786704 
141.000000 111.357139 293.518163 265.786204 
141.000000 111.357140 293.518163 265.786232 
141.000000 111.357140 293.518140 265.786092 
141.000000 111.357140 293.518152 265.786282 
141.000000 111.357139 293.518212 265.786240 
141.000000 111.357140 293.518151 265.786226 
141.000000 111.357140 293.518183 265.786487 
141.000000 111.357140 293.518168 265.786322 
141.000000 111.357139 293.518004 265.786222 
141.000000 111.357146 293.517928 265.785721 
141.000000 111.357141 293.518141 265.786240 
141.000000 111.357139 293.518156 265.786614 
141.000000 111.357140 293.518168 265.786305 
141.000000 111.357142 293.518172 265.786326 
141.000000 111.357141 293.518136 265.786474 
141.000000 111.357140 293.518159 265.786285 
141.000000 111.357140 293.518136 265.786489 
141.000000 111.357141 293.518087 265.786243 
141.000000 111.357139 293.518130 265.785915 
141.000000 111.357142 293.518164 265.786352 
141.000000 111.357137 293.518166 265.786282 
141.000000 111.357138 293.518163 265.786301 
141.000000 111.357140 293.518163 265.786300 
141.000000 111.357140 293.518168 265.786303 
141.000000 111.357139 293.518156 265.786282 
141.000000 111.357138 293.518206 265.786278 
141.000000 111.357140 293.518160 265.786286 
141.000000 111.357140 293.518163 265.786353 
141.000000 111.357140 293.518134 265.785769 
141.000000 111.357140 293.518163 265.786288 
141.000000 111.357140 293.518154 265.786725 
141.000000 111.357140 293.518149 265.786904 
141.000000 111.357140 293.518167 265.795274 
141.000000 111.357140 293.518163 265.786292 
141.000000 111.357139 293.518162 265.786284 
141.000000 111.357140 293.518178 265.786298 
141.000000 111.357140 293.518140 265.786321 
143.000000 102.461588 293.189731 264.766657 
143.000000 102.461588 293.189282 264.678183 
143.000000 102.461583 293.189376 264.766538 
143.000000 102.461588 293.189322 264.768048 
143.000000 102.461588 293.189315 264.708099 
143.000000 102.461588 293.189275 264.766543 
143.000000 102.461588 293.189279 264.767265 
143.000000 102.461591 293.189283 264.765831 
143.000000 102.461588 293.189279 264.766721 
143.000000 102.461589 293.189285 264.766531 
143.000000 102.461587 293.189274 264.766252 
143.000000 102.461589 293.189277 264.765106 
143.000000 102.461592 293.189350 264.766669 
143.000000 102.461588 293.189297 264.766836 
143.000000 102.461588 293.189279 264.766760 
143.000000 102.461587 293.189203 264.766474 
143.000000 102.461588 293.189270 264.768141 
143.000000 102.461588 293.189279 264.766110 
143.000000 102.461588 293.189304 264.766518 
143.000000 102.461588 293.189262 264.766518 
143.000000 102.461589 293.189235 264.766280 
143.000000 102.461581 293.189299 264.767403 
143.000000 102.461589 293.189277 264.766813 
143.000000 102.461587 293.189279 264.765554 
143.000000 102.461588 293.189299 264.766832 
143.000000 102.461588 293.189284 264.766510 
143.000000 102.461586 293.189240 264.766053 
143.000000 102.461588 293.189311 264.766480 
143.000000 102.461587 293.189135 264.766487 
143.000000 102.461588 293.189253 264.765811 
143.000000 102.461581 293.189272 264.766483 
143.000000 102.461738 293.189283 264.766494 
143.000000 102.461588 293.189262 264.766435 
143.000000 102.461588 293.189270 264.766521 
143.000000 102.461587 293.189329 264.766493 
143.000000 102.461589 293.189268 264.766501 
143.000000 102.461588 293.189308 264.766650 
143.000000 102.461588 293.189234 264.766516 
143.000000 102.461588 293.188986 264.766491 
143.000000 102.461598 293.189050 264.766316 
143.000000 102.461587 293.189261 264.766479 
143.000000 102.461588 293.189272 264.766949 
143.000000 102.461587 293.189284 264.766544 
143.000000 102.461588 293.189287 264.766562 
143.000000 102.461588 293.189248 264.766689 
143.000000 102.461588 293.189243 264.766522 
143.000000 102.461587 293.189251 264.766680 
143.000000 102.461589 293.189182 264.766498 
143.000000 102.461588 293.189412 264.766290 
143.000000 102.461586 293.189281 264.766521 
143.000000 102.461587 293.189278 264.766538 
143.000000 102.461588 293.189279 264.766538 
143.000000 102.461588 293.189284 264.766541 
143.000000 102.461588 293.189271 264.766520 
143.000000 102.461588 293.189317 264.766518 
143.000000 102.461588 293.189276 264.766520 
143.000000 102.461587 293.189326 264.766583 
143.000000 102.461577 293.189267 264.767239 
143.000000 102.461576 293.189278 264.766529 
143.000000 102.461588 293.189271 264.766933 
143.000000 102.461588 293.189264 264.767101 
143.000000 102.461588 293.189278 264.767090 
143.000000 102.461588 293.189279 264.766525 
143.000000 102.461587 293.189278 264.766522 
143.000000 102.461590 293.189278 264.766391 
143.000000 102.461588 293.189208 264.766552 
145.000000 92.582454 292.805574 263.610128 
145.000000 92.582454 292.668302 263.610441 
145.000000 92.582454 292.638787 263.610086 
145.000000 92.582458 292.804776 263.610232 
145.000000 92.582454 292.804380 263.610063 
145.000000 92.582449 292.804879 263.610109 
145.000000 92.582456 292.804884 263.610108 
145.000000 92.582457 292.804874 263.610156 
145.000000 92.582454 292.804877 263.610028 
145.000000 92.582450 292.804805 263.610177 
145.000000 92.582454 292.804901 263.611019 
145.000000 92.582454 292.804836 263.610112 
145.000000 92.582453 292.718327 263.610771 
145.000000 92.582454 292.804904 263.610787 
145.000000 92.582457 292.804878 263.610400 
145.000000 92.582453 292.804905 263.610086 
145.000000 92.582451 292.804879 263.610064 
145.000000 92.582454 292.804846 263.609798 
145.000000 92.582454 292.804668 263.610428 
145.000000 92.582457 292.804877 263.611762 
145.000000 92.582454 292.804830 263.610444 
145.000000 92.582454 292.804894 263.610281 
145.000000 92.582454 292.804885 263.610091 
145.000000 92.582454 292.804848 263.609810 
145.000000 92.582452 292.804917 263.610056 
145.000000 92.582453 292.804771 263.610083 
145.000000 92.582454 292.804851 263.609876 
145.000000 92.582464 292.804865 263.609090 
145.000000 92.582441 292.804888 263.610069 
145.000000 92.582453 292.804868 263.610060 
145.000000 92.582455 292.804873 263.610083 
145.000000 92.582456 292.804929 263.610070 
145.000000 92.582454 292.804852 263.610143 
145.000000 92.582451 292.804913 263.610157 
145.000000 92.582455 292.804848 263.610080 
145.000000 92.582454 292.804829 263.610072 
145.000000 92.582450 292.804660 263.610029 
145.000000 92.582454 292.804864 263.610042 
145.000000 92.582462 292.804873 263.610617 
145.000000 92.582452 292.804884 263.610109 
145.000000 92.582454 292.804886 263.610124 
145.000000 92.582454 292.804843 263.610237 
145.000000 92.582456 292.804812 263.610085 
145.000000 92.582454 292.804851 263.610212 
145.000000 92.582452 292.804763 263.610070 
145.000000 92.582452 292.804900 263.609944 
145.000000 92.582455 292.804880 263.610131 
145.000000 92.582453 292.804880 263.610084 
145.000000 92.582451 292.804879 263.610101 
145.000000 92.582454 292.804879 263.610101 
145.000000 92.582454 292.804884 263.610104 
145.000000 92.582454 292.804870 263.610083 
145.000000 92.582454 292.804911 263.610083 
145.000000 92.582454 292.804879 263.610083 
145.000000 92.582453 292.804964 263.610138 
145.000000 92.582448 292.804886 263.610428 
145.000000 92.582446 292.804879 263.610090 
145.000000 92.582450 292.804872 263.610474 
145.000000 92.582454 292.804863 263.610636 
145.000000 92.582454 292.804891 263.610608 
145.000000 92.582454 292.804879 263.610088 
145.000000 92.582453 292.804878 263.610085 
145.000000 92.582454 292.804865 263.610018 
145.000000 92.582455 292.804882 263.610111 
147.000000 81.361949 292.364417 262.322238 
147.000000 81.361949 292.364554 262.322538 
147.000000 81.361949 292.364403 262.321895 
147.000000 81.361950 292.364544 262.324846 
147.000000 81.361949 292.364457 262.322055 
147.000000 81.361949 292.297549 262.321962 
147.000000 81.361949 292.364390 262.321851 
147.000000 81.361949 292.364402 262.322998 
147.000000 81.361955 292.364406 262.322339 
147.000000 81.361950 292.364448 262.321886 
147.000000 81.361951 292.364402 262.321877 
147.000000 81.361973 292.364501 262.322228 
147.000000 81.361948 292.364367 262.321601 
147.000000 81.361948 292.364404 262.322484 
147.000000 81.361949 292.364403 262.321745 
147.000000 81.361951 292.364402 262.322008 
147.000000 81.361949 292.364427 262.321887 
147.000000 81.361946 292.364398 262.321864 
147.000000 81.361946 292.364385 262.321773 
147.000000 81.361949 292.364070 262.321224 
147.000000 81.361928 292.364400 262.322651 
147.000000 81.361949 292.364413 262.321890 
147.000000 81.361949 292.364407 262.321992 
147.000000 81.361949 292.364413 262.321891 
147.000000 81.361949 292.364380 262.321822 
147.000000 81.361945 292.364438 262.322073 
147.000000 81.361949 292.364401 262.321874 
147.000000 81.361945 292.364372 262.321865 
147.000000 81.361954 292.364381 262.321927 
147.000000 81.361951 292.364418 262.321878 
147.000000 81.361949 292.364396 262.321889 
147.000000 81.361949 292.364399 262.321886 
147.000000 81.361947 292.364452 262.321932 
147.000000 81.361949 292.364379 262.321896 
147.000000 81.361948 292.364438 262.321920 
147.000000 81.361951 292.364402 262.321907 
147.000000 81.361948 292.364362 262.321884 
147.000000 81.361948 292.364198 262.321878 
147.000000 81.361949 292.364391 262.321843 
147.000000 81.361955 292.364397 262.322540 
147.000000 81.361945 292.364407 262.321914 
147.000000 81.361949 292.364409 262.321928 
147.000000 81.361949 292.364359 262.322030 
147.000000 81.361949 292.364398 262.321888 
147.000000 81.361946 292.364375 262.321994 
147.000000 81.361948 292.364270 262.321878 
147.000000 81.361947 292.364321 262.321806 
147.000000 81.361950 292.364403 262.321928 
147.000000 81.361948 292.364403 262.322113 
147.000000 81.361949 292.364402 262.321903 
147.000000 81.361949 292.364403 262.321905 
147.000000 81.361949 292.364408 262.321906 
147.000000 81.361949 292.364393 262.321886 
147.000000 81.361952 292.364427 262.321888 
147.000000 81.361949 292.364405 262.321886 
147.000000 81.361947 292.364489 262.321931 
147.000000 81.361938 292.364396 262.319775 
147.000000 81.361940 292.364402 262.321858 
147.000000 81.361951 292.364396 262.322263 
147.000000 81.361952 292.363702 262.322420 
147.000000 81.361948 292.364407 262.322377 
147.000000 81.361949 292.364403 262.321890 
147.000000 81.361948 292.364402 262.321887 
147.000000 81.361947 292.364378 262.321866 
147.000000 81.361949 292.364406 262.321826 
149.000000 68.140291 291.867269 260.905290 
149.000000 68.140291 291.867343 260.905995 
149.000000 68.140291 291.811078 260.906319 
149.000000 68.140291 291.867362 260.906322 
149.000000 68.140291 291.798284 260.912497 
149.000000 68.140291 291.744053 260.906048 
149.000000 68.140291 291.863477 260.904427 
149.000000 68.140297 291.867268 260.907413 
149.000000 68.140373 291.867265 260.906152 
149.000000 68.140353 291.867263 260.905600 
149.000000 68.140291 291.867264 260.905669 
149.000000 68.140291 291.867306 260.905507 
149.000000 68.140291 291.867296 260.905783 
149.000000 68.140292 291.867178 260.906179 
149.000000 68.140291 291.867264 260.905682 
149.000000 68.140291 291.867263 260.906754 
149.000000 68.140285 291.867285 260.905668 
149.000000 68.140291 291.867261 260.905647 
149.000000 68.140283 291.867261 260.905664 
149.000000 68.140291 291.866888 260.902630 
149.000000 68.140290 291.867261 260.905701 
149.000000 68.140292 291.867263 260.905668 
149.000000 68.140293 291.867264 260.905740 
149.000000 68.140292 291.867259 260.905459 
149.000000 68.140292 291.867248 260.905549 
149.000000 68.140282 291.867293 260.905766 
149.000000 68.140291 291.867263 260.905654 
149.000000 68.140287 291.867229 260.905544 
149.000000 68.140291 291.867235 260.905213 
149.000000 68.140291 291.867285 260.905662 
149.000000 68.140291 291.867261 260.905683 
149.000000 68.140292 291.867261 260.905667 
149.000000 68.140291 291.867311 260.905668 
149.000000 68.140293 291.867244 260.905673 
149.000000 68.140291 291.867297 260.905677 
149.000000 68.140291 291.867315 260.905706 
149.000000 68.140289 291.867232 260.905673 
149.000000 68.140331 291.867076 260.905667 
149.000000 68.140277 291.867254 260.905621 
149.000000 68.140290 291.867258 260.906449 
149.000000 68.140288 291.867268 260.905699 
149.000000 68.140291 291.867270 260.905712 
149.000000 68.140291 291.867208 260.905807 
149.000000 68.140291 291.867258 260.905669 
149.000000 68.140289 291.867236 260.905761 
149.000000 68.140291 291.867257 260.905663 
149.000000 68.140288 291.867085 260.905628 
149.000000 68.140281 291.867355 260.906205 
149.000000 68.140294 291.867264 260.905873 
149.000000 68.140292 291.867264 260.905685 
149.000000 68.140291 291.867265 260.905687 
149.000000 68.140291 291.867269 260.905688 
149.000000 68.140291 291.867253 260.905667 
149.000000 68.140287 291.867281 260.905672 
149.000000 68.140291 291.867268 260.905667 
149.000000 68.140290 291.867336 260.905701 
149.000000 68.140291 291.867263 260.903833 
149.000000 68.140283 291.867264 260.905635 
149.000000 68.140291 291.867258 260.906036 
149.000000 68.140291 291.867245 260.906192 
149.000000 68.140290 291.867263 260.906135 
149.000000 68.140291 291.867264 260.905671 
149.000000 68.140291 291.867264 260.905524 
149.000000 68.140291 291.867231 260.905680 
149.000000 68.140291 291.867268 260.905649 
151.000000 51.395180 291.268500 259.364434 
151.000000 51.395176 291.312850 259.364869 
151.000000 51.395157 291.312777 259.366523 
151.000000 51.395177 291.312791 259.268543 
151.000000 51.395183 291.307183 259.361654 
151.000000 51.395232 291.312871 259.364017 
151.000000 51.395186 291.312850 259.364653 
151.000000 51.395173 291.312851 259.366259 
151.000000 51.395170 291.312862 259.364719 
151.000000 51.395157 291.312727 259.364106 
151.000000 51.395177 291.312804 259.364721 
151.000000 51.395176 291.313276 259.364376 
151.000000 51.395177 291.312850 259.364179 
151.000000 51.395176 291.312849 259.364407 
151.000000 51.395184 291.312866 259.364194 
151.000000 51.395176 291.312842 259.364191 
151.000000 51.395180 291.312477 259.364389 
151.000000 51.395098 291.312846 259.364114 
151.000000 51.395176 291.312848 259.364203 
151.000000 51.395176 291.312845 259.364253 
151.000000 51.395174 291.312842 259.364074 
151.000000 51.395178 291.312831 259.364152 
151.000000 51.395177 291.312871 259.364256 
151.000000 51.395176 291.312849 259.364194 
151.000000 51.395175 291.312628 259.364202 
151.000000 51.395177 291.312815 259.363990 
151.000000 51.395176 291.312877 259.364200 
151.000000 51.395176 291.312849 259.364212 
151.000000 51.395176 291.312848 259.364109 
151.000000 51.395179 291.312895 259.364222 
151.000000 51.395176 291.312833 259.364205 
151.000000 51.395174 291.312880 259.364204 
151.000000 51.395181 291.312871 259.364207 
151.000000 51.395176 291.312826 259.364205 
151.000000 51.395174 291.312680 259.364203 
151.000000 51.395167 291.312843 259.364153 
151.000000 51.395176 291.312845 259.365097 
151.000000 51.395176 291.312854 259.364239 
151.000000 51.395176 291.312855 259.364252 
151.000000 51.395176 291.312850 259.364342 
151.000000 51.395176 291.312842 259.364205 
151.000000 51.395173 291.312822 259.364287 
151.000000 51.395179 291.312843 259.364201 
151.000000 51.395176 291.312819 259.364190 
151.000000 51.395168 291.312850 259.364439 
151.000000 51.395176 291.312850 259.364221 
151.000000 51.395175 291.312851 259.364224 
151.000000 51.395175 291.312855 259.364225 
151.000000 51.395171 291.312838 259.364203 
151.000000 51.395173 291.312860 259.364212 
151.000000 51.395176 291.312852 259.364217 
151.000000 51.395176 291.312899 259.365471 
151.000000 51.395175 291.312849 259.364167 
151.000000 51.395180 291.312844 259.364569 
151.000000 51.395176 291.312828 259.364725 
151.000000 51.395176 291.312840 259.364655 
151.000000 51.395177 291.312850 259.364207 
151.000000 51.395173 291.312850 259.364074 
151.000000 51.395173 291.312811 259.364241 
151.000000 51.395175 291.312854 259.364188 
153.000000 24.795534 290.700526 257.660666 
153.000000 24.795526 290.645545 257.699707 
153.000000 24.795534 290.575746 257.699430 
153.000000 24.795532 290.700534 257.698767 
153.000000 24.795535 290.677906 257.700595 
153.000000 24.795534 290.700464 257.699686 
153.000000 24.795534 290.697751 257.698555 
153.000000 24.795536 290.700540 257.699153 
153.000000 24.795543 290.700518 257.699838 
153.000000 24.795538 290.700520 257.699430 
153.000000 24.795532 290.700523 257.699569 
153.000000 24.795560 290.700372 257.699420 
153.000000 24.795533 290.700990 257.699799 
153.000000 24.795534 290.700518 257.700283 
153.000000 24.795531 290.700518 257.699531 
153.000000 24.795520 290.700530 257.699458 
153.000000 24.795531 290.700517 257.699452 
153.000000 24.795532 290.700537 257.699385 
153.000000 24.795524 290.700175 257.699452 
153.000000 24.795542 290.700514 257.699473 
153.000000 24.795534 290.700524 257.699435 
153.000000 24.795534 290.700512 257.699532 
153.000000 24.795541 290.700515 257.699381 
153.000000 24.795534 290.700510 257.699442 
153.000000 24.795535 290.700532 257.699492 
153.000000 24.795541 290.700550 257.699454 
153.000000 24.795542 290.700088 257.699349 
153.000000 24.795537 290.700478 257.700171 
153.000000 24.795523 290.700551 257.699457 
153.000000 24.795534 290.700519 257.699510 
153.000000 24.795538 290.700517 257.699460 
153.000000 24.795534 290.700560 257.699496 
153.000000 24.795534 290.700505 257.699460 
153.000000 24.795533 290.700545 257.699460 
153.000000 24.795525 290.700518 257.699607 
153.000000 24.795534 290.700502 257.699461 
153.000000 24.795535 290.700513 257.706657 
153.000000 24.795538 290.700523 257.699501 
153.000000 24.795541 290.700523 257.699515 
153.000000 24.795533 290.700519 257.699601 
153.000000 24.795532 290.700505 257.699462 
153.000000 24.795533 290.700491 257.699536 
153.000000 24.795534 290.700510 257.699459 
153.000000 24.795531 290.700487 257.699464 
153.000000 24.795535 290.700518 257.699852 
153.000000 24.795536 290.700518 257.699479 
153.000000 24.795525 290.700519 257.699483 
153.000000 24.795534 290.700523 257.699483 
153.000000 24.795528 290.700505 257.699460 
153.000000 24.795528 290.700523 257.699460 
153.000000 24.795544 290.700520 257.699460 
153.000000 24.795534 290.700543 257.699477 
153.000000 24.795534 290.700518 257.699420 
153.000000 24.795532 290.700513 257.699826 
153.000000 24.795534 290.700493 257.699985 
153.000000 24.795535 290.700496 257.699902 
153.000000 24.795534 290.700518 257.699463 
153.000000 24.795534 290.700518 257.699340 
153.000000 24.795533 290.700475 257.699518 
153.000000 24.795534 290.700518 257.699447 


==> fig_data/fig3/rootsM50v2.dat <==
1.000000 307.651901 239.010451 215.860723 
1.000000 307.651901 239.166561 215.851256 
1.000000 307.651900 239.167954 215.846753 
1.000000 307.651901 239.040111 215.779924 
1.000000 307.651900 239.170002 215.850916 
1.000000 307.651901 239.157574 215.825093 
1.000000 307.651899 239.163100 215.829696 
1.000000 307.651901 239.014256 215.848358 
1.000000 307.651901 239.170684 215.952329 
1.000000 307.651900 239.163831 215.849661 
1.000000 307.651900 239.135187 215.810333 
1.000000 307.651900 239.129547 215.778030 
1.000000 307.651901 238.992275 215.845613 
1.000000 307.651901 239.172913 215.714040 
1.000000 307.651901 239.173372 215.875272 
1.000000 307.651901 239.122669 215.937082 
1.000000 307.651901 239.067085 215.846130 
1.000000 307.651900 239.171450 215.853167 
1.000000 307.651901 239.171968 215.852211 
1.000000 307.651901 239.091003 215.765710 
1.000000 307.651901 239.172913 215.862891 
1.000000 307.651900 239.172071 215.809571 
1.000000 307.651901 239.143586 215.853638 
1.000000 307.651901 239.165382 215.884529 
1.000000 307.651901 239.169564 215.935173 
1.000000 307.651901 239.223217 215.854520 
1.000000 307.651900 239.172867 215.856623 
1.000000 307.651899 239.172909 215.854746 
1.000000 307.651900 239.172902 215.856623 
1.000000 307.651901 239.173000 215.856763 
1.000000 307.651901 239.167553 215.783593 
1.000000 307.651901 239.172914 215.855077 
1.000000 307.651901 239.172880 215.877532 
1.000000 307.651900 239.172963 215.924810 
1.000000 307.651900 239.260984 215.854801 
1.000000 307.651901 239.172916 215.855535 
1.000000 307.651901 239.263009 215.853775 
1.000000 307.651900 239.170508 215.855403 
1.000000 307.651901 239.172914 215.856668 
1.000000 307.651900 239.172927 215.854162 
1.000000 307.651901 239.197475 215.853351 
1.000000 307.651901 239.252017 215.854282 
1.000000 307.651901 239.173305 215.854164 
3.000000 307.550181 239.224208 215.821692 
3.000000 307.550180 239.216302 215.939747 
3.000000 307.550180 239.216835 215.808710 
3.000000 307.550180 239.092222 215.869502 
3.000000 307.550180 239.224909 215.942377 
3.000000 307.550180 239.211947 215.915535 
3.000000 307.550180 239.217775 215.920393 
3.000000 307.550180 239.063447 215.939725 
3.000000 307.550180 239.225678 216.043911 
3.000000 307.550180 239.218771 215.941226 
3.000000 307.550180 239.189795 215.901433 
3.000000 307.550180 239.184080 215.868939 
3.000000 307.550180 239.045786 215.937122 
3.000000 307.550181 239.227981 215.946349 
3.000000 307.550180 239.177070 216.031397 
3.000000 307.550180 239.121153 215.937397 
3.000000 307.550180 239.226500 215.944802 
3.000000 307.550180 239.227024 215.943836 
3.000000 307.550180 239.145848 215.857430 
3.000000 307.550180 239.227977 215.946009 
3.000000 307.550180 239.227120 215.901733 
3.000000 307.550180 239.198368 215.945248 
3.000000 307.550180 239.220362 215.976054 
3.000000 307.550180 239.224590 216.026584 
3.000000 307.550180 239.228024 215.946142 
3.000000 307.550180 239.227924 215.947509 
3.000000 307.550179 239.227974 215.946438 
3.000000 307.550180 239.227968 215.948418 
3.000000 307.550180 239.228116 215.946031 
3.000000 307.550180 239.222667 215.875869 
3.000000 307.550181 239.227979 215.946738 
3.000000 307.550180 239.227945 215.969219 
3.000000 307.550179 239.227965 216.003483 
3.000000 307.550180 239.315752 215.946550 
3.000000 307.550179 239.228468 215.945810 
3.000000 307.550181 239.317912 215.945429 
3.000000 307.550180 239.225580 215.947055 
3.000000 307.550181 239.228007 215.948961 
3.000000 307.550180 239.227978 215.945857 
3.000000 307.550180 239.252538 215.945001 
3.000000 307.550181 239.266655 215.945967 
3.000000 307.550180 239.227966 215.945823 
5.000000 307.352174 239.281663 216.167682 
5.000000 307.352174 239.334938 216.028833 
5.000000 307.352173 239.180154 216.127072 
5.000000 307.352174 239.195961 216.048293 
5.000000 307.352174 239.334349 216.125445 
5.000000 307.352174 239.322270 216.096211 
5.000000 307.352174 239.328594 216.101670 
5.000000 307.352172 239.161804 216.122595 
5.000000 307.352174 239.335955 216.227162 
5.000000 307.352174 239.328355 216.124580 
5.000000 307.352173 239.300218 216.083824 
5.000000 307.352174 239.294251 216.050945 
5.000000 307.352174 239.153059 216.120366 
5.000000 307.352174 239.338438 216.129358 
5.000000 307.352174 239.338780 216.130846 
5.000000 307.352174 239.286043 216.214837 
5.000000 307.352174 239.229392 216.120129 
5.000000 307.352174 239.336921 216.128305 
5.000000 307.352174 239.337345 216.127319 
5.000000 307.352174 239.255717 216.041101 
5.000000 307.352174 239.338315 216.128270 
5.000000 307.352174 239.337425 216.086380 
5.000000 307.352174 239.308132 216.128698 
5.000000 307.352174 239.330528 216.159330 
5.000000 307.352174 239.334848 216.209631 
5.000000 307.352174 239.338510 216.129620 
5.000000 307.352172 239.338248 216.161039 
5.000000 307.352174 239.338313 216.130006 
5.000000 307.352174 239.338318 216.132105 
5.000000 307.352174 239.338491 216.130223 
5.000000 307.352174 239.333104 216.060868 
5.000000 307.352175 239.338317 216.130293 
5.000000 307.352174 239.338283 216.152825 
5.000000 307.352173 239.338331 216.164682 
5.000000 307.352174 239.343961 216.130097 
5.000000 307.352173 239.337685 216.129353 
5.000000 307.352175 239.427950 216.128971 
5.000000 307.352174 239.335931 216.130593 
5.000000 307.352174 239.382697 216.134126 
5.000000 307.352173 239.338281 216.129348 
5.000000 307.352174 239.360790 216.128532 
5.000000 307.352174 239.345498 216.129519 
5.000000 307.352174 239.338316 216.129402 
5.000000 307.352174 239.338322 216.129348 
7.000000 307.076348 239.508018 216.405901 
7.000000 307.076348 239.484845 216.404856 
7.000000 307.076347 239.473499 216.400382 
7.000000 307.076349 239.497579 216.404894 
7.000000 307.076348 239.508428 216.315690 
7.000000 307.076348 239.478391 216.399729 
7.000000 307.076348 239.563168 216.368583 
7.000000 307.076336 239.555518 216.374616 
7.000000 307.076348 239.553705 216.399590 
7.000000 307.076348 239.504920 216.502075 
7.000000 307.076347 239.476340 216.399831 
7.000000 307.076347 239.512104 216.359018 
7.000000 307.076339 239.497005 216.325615 
7.000000 307.076348 239.518130 216.396648 
7.000000 307.076347 239.504849 216.405349 
7.000000 307.076348 239.449951 216.394564 
7.000000 307.076348 239.389877 216.394631 
7.000000 307.076348 239.506718 216.404104 
7.000000 307.076348 239.503495 216.403050 
7.000000 307.076348 239.419883 216.316852 
7.000000 307.076348 239.504352 216.405505 
7.000000 307.076348 239.503411 216.364837 
7.000000 307.076348 239.473386 216.404361 
7.000000 307.076348 239.496308 216.434724 
7.000000 307.076348 239.500764 216.484678 
7.000000 307.076348 239.504373 216.405338 
7.000000 307.076348 239.504276 216.407612 
7.000000 307.076348 239.504351 216.405679 
7.000000 307.076347 239.504354 216.405138 
7.000000 307.076348 239.504353 216.405173 
7.000000 307.076347 239.499312 216.417052 
7.000000 307.076347 239.504355 216.406118 
7.000000 307.076348 239.504320 216.428722 
7.000000 307.076347 239.504396 216.417054 
7.000000 307.076348 239.517968 216.458261 
7.000000 307.076347 239.504473 216.405263 
7.000000 307.076347 239.489104 216.404793 
7.000000 307.076348 239.501985 216.406393 
7.000000 307.076348 239.504879 216.410834 
7.000000 307.076347 239.504286 216.405140 
7.000000 307.076348 239.490022 216.404302 
7.000000 307.076348 239.504373 216.404844 
7.000000 307.076349 239.510593 216.462529 
7.000000 307.076348 239.506751 216.408573 
7.000000 307.076348 239.504264 216.405223 
9.000000 306.732857 239.853256 216.754447 
9.000000 306.732857 239.711240 216.722290 
9.000000 306.732856 239.761629 216.678156 
9.000000 306.732857 239.770689 216.756249 
9.000000 306.732857 239.643373 216.770177 
9.000000 306.732857 239.694703 216.765300 
9.000000 306.732857 239.725332 216.810422 
9.000000 306.732857 239.754484 216.867135 
9.000000 306.732857 239.725033 216.763111 
9.000000 306.732858 239.844301 216.744863 
9.000000 306.732857 239.663454 216.711205 
9.000000 306.732857 239.918453 216.778725 
9.000000 306.732856 239.726758 216.772880 
9.000000 306.732857 239.669354 216.766905 
9.000000 306.732857 239.727256 216.760067 
9.000000 306.732857 239.759559 216.772100 
9.000000 306.732857 239.730975 216.770502 
9.000000 306.732857 239.649616 216.680113 
9.000000 306.732857 239.726754 216.772599 
9.000000 306.732857 239.725742 216.777276 
9.000000 306.732857 239.695362 216.771510 
9.000000 306.732857 239.718409 216.801506 
9.000000 306.732857 239.723023 216.850998 
9.000000 306.732857 239.726733 216.772572 
9.000000 306.732857 239.726682 216.772339 
9.000000 306.732856 239.726756 216.789066 
9.000000 306.732857 239.726758 216.772462 
9.000000 306.732857 239.726757 216.772456 
9.000000 306.732855 239.722007 216.772460 
9.000000 306.732857 239.726758 216.773486 
9.000000 306.732857 239.726723 216.796159 
9.000000 306.732856 239.726753 216.773141 
9.000000 306.732857 239.726745 216.824598 
9.000000 306.732856 239.726527 216.772748 
9.000000 306.732857 239.716378 216.772169 
9.000000 306.732857 239.724398 216.773724 
9.000000 306.732857 239.727923 216.773213 
9.000000 306.732856 239.726791 216.772461 
9.000000 306.732857 239.724858 216.771521 
9.000000 306.732857 239.720441 216.772481 
9.000000 306.732857 239.726741 216.772706 
9.000000 306.732857 239.726761 216.772375 
11.000000 306.326495 240.005889 217.219263 
11.000000 306.326498 240.025682 217.213740 
11.000000 306.326498 240.076533 217.210544 
11.000000 306.326494 240.014077 217.208730 
11.000000 306.326498 240.018811 217.237210 
11.000000 306.326498 240.019677 217.157476 
11.000000 306.326498 239.917294 217.300566 
11.000000 306.326494 239.971301 217.268771 
11.000000 306.326497 239.889475 217.371658 
11.000000 306.326498 240.152215 217.316007 
11.000000 306.326498 239.882954 217.200009 
11.000000 306.326498 240.012514 217.255403 
11.000000 306.326498 239.982607 217.290592 
11.000000 306.326498 240.036007 217.328531 
11.000000 306.326498 240.006477 217.225822 
11.000000 306.326498 239.991208 217.224735 
11.000000 306.326498 240.006657 217.211348 
11.000000 306.326498 240.022632 217.230454 
11.000000 306.326498 240.016297 217.226508 
11.000000 306.326498 239.965015 217.115028 
11.000000 306.326498 240.006477 217.225793 
11.000000 306.326498 240.005363 217.228807 
11.000000 306.326498 240.003610 217.225238 
11.000000 306.326498 239.997872 217.254795 
11.000000 306.326498 240.002612 217.303752 
11.000000 306.326499 240.006459 217.226380 
11.000000 306.326498 240.006541 217.226394 
11.000000 306.326497 240.006476 217.226408 
11.000000 306.326498 240.006477 217.226400 
11.000000 306.326498 240.006475 217.226394 
11.000000 306.326498 240.002144 217.226390 
11.000000 306.326498 240.006476 217.227455 
11.000000 306.326498 240.006441 217.250168 
11.000000 306.326511 240.006657 217.226608 
11.000000 306.326498 240.006473 217.224811 
11.000000 306.326498 240.006334 217.226396 
11.000000 306.326498 240.000344 217.226128 
11.000000 306.326498 240.004102 217.227643 
11.000000 306.326498 240.007248 217.226396 
11.000000 306.326498 240.006490 217.226385 
11.000000 306.326498 240.006539 217.213686 
11.000000 306.326498 240.006451 217.230253 
11.000000 306.326498 240.006477 217.226395 
13.000000 305.859890 240.308763 217.784874 
13.000000 305.859893 240.343043 217.829728 
13.000000 305.859894 240.345294 217.789687 
13.000000 305.859893 240.330124 217.839389 
13.000000 305.859893 240.343181 217.801634 
13.000000 305.859893 240.345019 217.780843 
13.000000 305.859893 240.345005 217.760997 
13.000000 305.859891 240.344903 217.676506 
13.000000 305.859893 240.345582 217.704339 
13.000000 305.859893 240.298916 217.735485 
13.000000 305.859893 240.344311 217.836181 
13.000000 305.859893 240.344820 217.707946 
13.000000 305.859893 240.345115 217.703289 
13.000000 305.859893 240.344327 217.755543 
13.000000 305.859893 240.344824 217.726313 
13.000000 305.859893 240.344819 217.757946 
13.000000 305.859893 240.328276 217.756600 
13.000000 305.859893 240.349629 217.738082 
13.000000 305.859893 240.344250 217.772704 
13.000000 305.859893 240.354860 217.767218 
13.000000 305.859893 240.326879 217.772469 
13.000000 305.859893 240.344820 217.757319 
13.000000 305.859893 240.343576 217.757900 
13.000000 305.859893 240.343048 217.755464 
13.000000 305.859893 240.336115 217.784592 
13.000000 305.859893 240.340885 217.787552 
13.000000 305.859894 240.344842 217.756654 
13.000000 305.859893 240.344830 217.756816 
13.000000 305.859892 240.344721 217.756927 
13.000000 305.859893 240.344820 217.756735 
13.000000 305.859893 240.344818 217.756975 
13.000000 305.859893 240.346540 217.755294 
13.000000 305.859894 240.344819 217.757883 
13.000000 305.859893 240.344782 217.780633 
13.000000 305.859893 240.344825 217.757716 
13.000000 305.859893 240.345205 217.756178 
13.000000 305.859893 240.344762 217.756660 
13.000000 305.859892 240.341003 217.756509 
13.000000 305.859893 240.342390 217.758006 
13.000000 305.859893 240.344876 217.756815 
13.000000 305.859893 240.344854 217.756815 
13.000000 305.859893 240.345555 217.756961 
13.000000 305.859894 240.344843 217.756820 
15.000000 305.334701 240.743739 218.388673 
15.000000 305.334700 240.743280 218.331199 
15.000000 305.334701 240.743600 218.314775 
15.000000 305.334701 240.743600 218.272408 
15.000000 305.334701 240.743555 218.289554 
15.000000 305.334700 240.743601 218.382848 
15.000000 305.334701 240.743599 218.351963 
15.000000 305.334701 240.708388 218.379024 
15.000000 305.334701 240.743800 218.352769 
15.000000 305.334701 240.743658 218.355812 
15.000000 305.334701 240.743904 218.361864 
15.000000 305.334701 240.743639 218.337564 
15.000000 305.334701 240.743603 218.333125 
15.000000 305.334701 240.743598 218.351136 
15.000000 305.334701 240.725979 218.351506 
15.000000 305.334701 240.747634 218.327631 
15.000000 305.334701 240.743292 218.374133 
15.000000 305.334701 240.752951 218.371562 
15.000000 305.334701 240.747702 218.380598 
15.000000 305.334701 240.743600 218.352236 
15.000000 305.334701 240.742177 218.351987 
15.000000 305.334701 240.742658 218.350012 
15.000000 305.334701 240.742104 218.358655 
15.000000 305.334701 240.739686 218.351636 
15.000000 305.334701 240.743656 218.288410 
15.000000 305.334699 240.743607 218.350538 
15.000000 305.334701 240.743612 218.352546 
15.000000 305.334701 240.743599 218.351917 
15.000000 305.334701 240.743597 218.351512 
15.000000 305.334701 240.743101 218.350903 
15.000000 305.334705 240.743598 218.352543 
15.000000 305.334701 240.743559 218.345076 
15.000000 305.334701 240.743600 218.351409 
15.000000 305.334701 240.743599 218.351631 
15.000000 305.334701 240.743617 218.351511 
15.000000 305.334702 240.743612 218.351505 
15.000000 305.334701 240.743660 218.352591 
15.000000 305.334701 240.743636 218.351554 
15.000000 305.334701 240.743653 218.351505 
15.000000 305.334701 240.744801 218.351583 
15.000000 305.334701 240.743775 218.351523 
17.000000 304.752089 241.195373 219.000269 
17.000000 304.752094 241.205122 219.019466 
17.000000 304.752096 241.205319 218.993554 
17.000000 304.752097 241.205768 218.999676 
17.000000 304.752097 241.205365 218.996440 
17.000000 304.752097 241.205331 219.000494 
17.000000 304.752096 241.205318 219.000453 
17.000000 304.752097 241.207068 219.001039 
17.000000 304.752097 241.206158 219.030221 
17.000000 304.752097 241.206754 219.001168 
17.000000 304.752097 241.205355 218.998676 
17.000000 304.752097 241.206460 219.000697 
17.000000 304.752097 241.205367 219.000386 
17.000000 304.752097 241.205320 219.000257 
17.000000 304.752097 241.205316 219.000280 
17.000000 304.752097 241.118377 219.000317 
17.000000 304.752097 241.209752 218.991085 
17.000000 304.752097 241.205597 219.011197 
17.000000 304.752097 241.213732 219.022979 
17.000000 304.752097 241.208938 219.032619 
17.000000 304.752097 241.205318 219.000270 
17.000000 304.752097 241.203647 219.000495 
17.000000 304.752097 241.204977 218.998727 
17.000000 304.752097 241.203959 219.007883 
17.000000 304.752097 241.201537 218.979675 
17.000000 304.752098 241.205363 219.000330 
17.000000 304.752097 241.205323 219.000310 
17.000000 304.752097 241.205315 218.999382 
17.000000 304.752097 241.205317 219.001077 
17.000000 304.752097 241.205315 219.000315 
17.000000 304.752092 241.205090 218.999998 
17.000000 304.752105 241.205316 219.001253 
17.000000 304.752098 241.205273 218.998479 
17.000000 304.752097 241.205318 219.000268 
17.000000 304.752097 241.205318 219.000351 
17.000000 304.752097 241.205315 219.000243 
17.000000 304.752097 241.205335 219.000246 
17.000000 304.752096 241.205360 219.001216 
17.000000 304.752098 241.205318 219.000778 
17.000000 304.752097 241.205390 219.000278 
17.000000 304.752097 241.205441 219.000331 
17.000000 304.752098 241.205410 219.000278 
19.000000 304.112983 241.734430 219.697319 
19.000000 304.112981 241.730838 219.716917 
19.000000 304.112983 241.733322 219.697157 
19.000000 304.112983 241.723439 219.696542 
19.000000 304.112983 241.735771 219.697396 
19.000000 304.112984 241.733594 219.697428 
19.000000 304.112983 241.733296 219.701515 
19.000000 304.112983 241.734407 219.643177 
19.000000 304.112983 241.736364 219.696424 
19.000000 304.112983 241.733275 219.696970 
19.000000 304.112983 241.733303 219.697724 
19.000000 304.112983 241.733330 219.697136 
19.000000 304.112983 241.733276 219.697379 
19.000000 304.112983 241.733994 219.697362 
19.000000 304.112983 241.714958 219.697718 
19.000000 304.112983 241.732246 219.697306 
19.000000 304.112983 241.734341 219.697214 
19.000000 304.112983 241.734239 219.720162 
19.000000 304.112984 241.736464 219.708571 
19.000000 304.112983 241.733300 219.697360 
19.000000 304.112983 241.733275 219.697308 
19.000000 304.112983 241.731254 219.697410 
19.000000 304.112983 241.733436 219.695797 
19.000000 304.112983 241.732078 219.697272 
19.000000 304.112983 241.732768 219.688323 
19.000000 304.112983 241.733316 219.698394 
19.000000 304.112981 241.733327 219.697181 
19.000000 304.112983 241.733278 219.697254 
19.000000 304.112983 241.733273 219.697274 
19.000000 304.112983 241.733272 219.697362 
19.000000 304.112980 241.733131 219.697163 
19.000000 304.112983 241.733271 219.698204 
19.000000 304.112984 241.733226 219.696485 
19.000000 304.112983 241.733353 219.697314 
19.000000 304.112983 241.733248 219.697165 
19.000000 304.112983 241.734403 219.697291 
19.000000 304.112982 241.733298 219.697287 
19.000000 304.112985 241.733307 219.705976 
19.000000 304.112984 241.733280 219.697322 
19.000000 304.112983 241.733269 219.697441 
19.000000 304.112983 241.733365 219.697312 
19.000000 304.112983 241.733624 219.697349 
19.000000 304.112984 241.733304 219.697307 
21.000000 303.418088 242.334364 220.441923 
21.000000 303.418087 242.333133 220.435938 
21.000000 303.418088 242.331436 220.441121 
21.000000 303.418088 242.331897 220.440311 
21.000000 303.418088 242.330903 220.441146 
21.000000 303.418088 242.331036 220.441482 
21.000000 303.418088 242.331087 220.439999 
21.000000 303.418088 242.332776 220.442841 
21.000000 303.418088 242.336171 220.441660 
21.000000 303.418088 242.331540 220.441118 
21.000000 303.418088 242.331407 220.441246 
21.000000 303.418088 242.331464 220.441343 
21.000000 303.418088 242.331703 220.439591 
21.000000 303.418088 242.332020 220.441123 
21.000000 303.418089 242.331644 220.441109 
21.000000 303.418088 242.329625 220.441139 
21.000000 303.418088 242.331333 220.441069 
21.000000 303.418088 242.332393 220.444218 
21.000000 303.418088 242.334186 220.454108 
21.000000 303.418088 242.331411 220.441117 
21.000000 303.418088 242.328896 220.441164 
21.000000 303.418088 242.332084 220.439729 
21.000000 303.418088 242.330404 220.441093 
21.000000 303.418088 242.330949 220.435912 
21.000000 303.418088 242.331432 220.441745 
21.000000 303.418088 242.331414 220.441233 
21.000000 303.418088 242.331403 220.441197 
21.000000 303.418088 242.331408 220.441724 
21.000000 303.418088 242.331407 220.441150 
21.000000 303.418087 242.331299 220.441030 
21.000000 303.418085 242.331404 220.441926 
21.000000 303.418088 242.331355 220.440656 
21.000000 303.418088 242.331432 220.441106 
21.000000 303.418088 242.331419 220.441194 
21.000000 303.418088 242.331294 220.441117 
21.000000 303.418089 242.330242 220.441091 
21.000000 303.418088 242.331437 220.448076 
21.000000 303.418089 242.331476 220.441121 
21.000000 303.418088 242.331425 220.441121 
21.000000 303.418089 242.331518 220.441121 
21.000000 303.418088 242.330424 220.441146 
21.000000 303.418088 242.331411 220.441119 
23.000000 302.668023 243.003830 221.230279 
23.000000 302.668023 243.003742 221.233133 
23.000000 302.668025 243.003382 221.233132 
23.000000 302.668024 243.003826 221.233105 
23.000000 302.668024 243.003916 221.232986 
23.000000 302.668024 243.004259 221.233013 
23.000000 302.668025 243.004048 221.233543 
23.000000 302.668024 243.005258 221.232166 
23.000000 302.668024 243.003735 221.233549 
23.000000 302.668024 243.004064 221.232291 
23.000000 302.668023 243.003918 221.232977 
23.000000 302.668024 243.003830 221.233168 
23.000000 302.668024 243.003847 221.233009 
23.000000 302.668024 243.004208 221.233072 
23.000000 302.668024 243.004108 221.232948 
23.000000 302.668024 243.003761 221.233001 
23.000000 302.668024 243.003423 221.232982 
23.000000 302.668024 243.005023 221.235818 
23.000000 302.668024 243.006156 221.243326 
23.000000 302.668025 243.003697 221.232805 
23.000000 302.668024 243.003826 221.232975 
23.000000 302.668024 243.000616 221.232994 
23.000000 302.668024 243.003564 221.231794 
23.000000 302.668024 243.003060 221.232956 
23.000000 302.668024 243.003412 221.229436 
23.000000 302.668024 243.003839 221.233053 
23.000000 302.668023 243.003825 221.232984 
23.000000 302.668024 243.003822 221.233073 
23.000000 302.668024 243.003821 221.232993 
23.000000 302.668025 243.003724 221.232913 
23.000000 302.668019 243.003816 221.233708 
23.000000 302.668024 243.003762 221.232681 
23.000000 302.668024 243.003843 221.233042 
23.000000 302.668024 243.003860 221.232986 
23.000000 302.668023 243.003672 221.233003 
23.000000 302.668024 243.003002 221.232938 
23.000000 302.668024 243.003848 221.238326 
23.000000 302.668024 243.003852 221.236724 
23.000000 302.668024 243.003841 221.233031 
23.000000 302.668024 243.003952 221.232975 
23.000000 302.668023 243.003580 221.232993 
23.000000 302.668024 243.003890 221.232976 
25.000000 301.863313 243.754136 222.074915 
25.000000 301.863313 243.754089 222.074701 
25.000000 301.863313 243.754380 222.075466 
25.000000 301.863315 243.754219 222.074916 
25.000000 301.863314 243.754122 222.075222 
25.000000 301.863313 243.754290 222.075784 
25.000000 301.863313 243.754103 222.074909 
25.000000 301.863314 243.754293 222.074820 
25.000000 301.863314 243.755387 222.074909 
25.000000 301.863314 243.753984 222.075507 
25.000000 301.863314 243.754254 222.074404 
25.000000 301.863313 243.754363 222.073364 
25.000000 301.863314 243.754127 222.075056 
25.000000 301.863314 243.754101 222.074924 
25.000000 301.863314 243.754161 222.074905 
25.000000 301.863314 243.754449 222.074852 
25.000000 301.863314 243.754142 222.074951 
25.000000 301.863314 243.754068 222.074969 
25.000000 301.863314 243.754082 222.077466 
25.000000 301.863314 243.755916 222.074907 
25.000000 301.863314 243.754197 222.075095 
25.000000 301.863314 243.749921 222.074915 
25.000000 301.863314 243.753872 222.074025 
25.000000 301.863313 243.753667 222.074891 
25.000000 301.863314 243.753766 222.072212 
25.000000 301.863317 243.754108 222.075232 
25.000000 301.863316 243.754058 222.074934 
25.000000 301.863312 243.754098 222.074893 
25.000000 301.863314 243.754098 222.074919 
25.000000 301.863314 243.753996 222.074856 
25.000000 301.863311 243.754089 222.074982 
25.000000 301.863314 243.754031 222.074703 
25.000000 301.863312 243.754101 222.074900 
25.000000 301.863314 243.754126 222.075002 
25.000000 301.863314 243.753894 222.074889 
25.000000 301.863313 243.753606 222.074856 
25.000000 301.863314 243.754123 222.078898 
25.000000 301.863314 243.754125 222.074932 
25.000000 301.863313 243.754101 222.074968 
25.000000 301.863313 243.754101 222.074908 
25.000000 301.863314 243.754353 222.074919 
25.000000 301.863314 243.754098 222.074909 
27.000000 301.004412 244.584628 222.968051 
27.000000 301.004412 244.584624 222.967934 
27.000000 301.004414 244.584614 222.967956 
27.000000 301.004412 244.584807 222.967718 
27.000000 301.004413 244.584970 222.968266 
27.000000 301.004415 244.584440 222.968358 
27.000000 301.004412 244.584997 222.967943 
27.000000 301.004412 244.585599 222.967765 
27.000000 301.004413 244.584533 222.968575 
27.000000 301.004412 244.584718 222.967860 
27.000000 301.004412 244.585097 222.968032 
27.000000 301.004413 244.584637 222.968149 
27.000000 301.004412 244.584627 222.968054 
27.000000 301.004412 244.584334 222.967566 
27.000000 301.004413 244.585051 222.967958 
27.000000 301.004412 244.584448 222.968114 
27.000000 301.004412 244.584634 222.968169 
27.000000 301.004412 244.584619 222.970233 
27.000000 301.004412 244.585838 222.968047 
27.000000 301.004413 244.584622 222.967605 
27.000000 301.004412 244.584789 222.968062 
27.000000 301.004412 244.584197 222.968050 
27.000000 301.004412 244.584346 222.967573 
27.000000 301.004412 244.584666 222.968006 
27.000000 301.004412 244.583824 222.965799 
27.000000 301.004411 244.584629 222.968042 
27.000000 301.004412 244.584605 222.968160 
27.000000 301.004411 244.584624 222.968048 
27.000000 301.004412 244.584625 222.968054 
27.000000 301.004412 244.584511 222.967995 
27.000000 301.004413 244.584609 222.968161 
27.000000 301.004413 244.584547 222.967890 
27.000000 301.004410 244.584648 222.968057 
27.000000 301.004415 244.584631 222.968629 
27.000000 301.004412 244.584661 222.968048 
27.000000 301.004413 244.584370 222.967976 
27.000000 301.004413 244.584649 222.971013 
27.000000 301.004412 244.584632 222.968071 
27.000000 301.004412 244.584628 222.968031 
27.000000 301.004412 244.584628 222.968048 
27.000000 301.004412 244.584598 222.967927 
27.000000 301.004412 244.584486 222.968107 
27.000000 301.004412 244.584626 222.968049 
29.000000 300.091716 245.496103 223.911662 
29.000000 300.091716 245.496008 223.911663 
29.000000 300.091716 245.496187 223.909109 
29.000000 300.091716 245.495887 223.911407 
29.000000 300.091716 245.496297 223.911936 
29.000000 300.091716 245.495903 223.911903 
29.000000 300.091716 245.496278 223.911805 
29.000000 300.091716 245.496700 223.911704 
29.000000 300.091716 245.496294 223.912032 
29.000000 300.091716 245.496213 223.911602 
29.000000 300.091715 245.496093 223.911652 
29.000000 300.091717 245.496266 223.911662 
29.000000 300.091716 245.496095 223.911665 
29.000000 300.091716 245.495508 223.911655 
29.000000 300.091717 245.496599 223.911553 
29.000000 300.091716 245.496136 223.911759 
29.000000 300.091716 245.496108 223.911585 
29.000000 300.091716 245.496097 223.913395 
29.000000 300.091716 245.496648 223.911662 
29.000000 300.091710 245.496096 223.911583 
29.000000 300.091716 245.496189 223.911536 
29.000000 300.091716 245.496343 223.911609 
29.000000 300.091716 245.496530 223.911663 
29.000000 300.091716 245.495714 223.911744 
29.000000 300.091716 245.495927 223.911614 
29.000000 300.091716 245.496697 223.911736 
29.000000 300.091716 245.496094 223.913491 
29.000000 300.091716 245.496047 223.911714 
29.000000 300.091715 245.496091 223.911570 
29.000000 300.091716 245.496092 223.911664 
29.000000 300.091721 245.496156 223.911597 
29.000000 300.091717 245.496067 223.911892 
29.000000 300.091717 245.496002 223.911659 
29.000000 300.091716 245.498555 223.911521 
29.000000 300.091717 245.496095 223.911696 
29.000000 300.091716 245.496136 223.911663 
29.000000 300.091717 245.495957 223.911566 
29.000000 300.091716 245.496115 223.913973 
29.000000 300.091716 245.496066 223.911610 
29.000000 300.091716 245.631558 223.911671 
29.000000 300.091716 245.496097 223.911652 
29.000000 300.091716 245.496095 223.911663 
29.000000 300.091716 245.496005 223.911663 
29.000000 300.091716 245.495542 223.911557 
29.000000 300.091717 245.496096 223.911644 
29.000000 300.091716 245.496094 223.911664 
31.000000 299.125567 246.548484 224.902217 
31.000000 299.125569 246.487296 224.904418 
31.000000 299.125569 246.487458 224.902867 
31.000000 299.125569 246.487453 224.901831 
31.000000 299.125568 246.487402 224.903327 
31.000000 299.125569 246.487218 224.903229 
31.000000 299.125569 246.487558 224.902853 
31.000000 299.125569 246.487263 224.903061 
31.000000 299.125569 246.487495 224.902814 
31.000000 299.125568 246.487400 224.902853 
31.000000 299.125570 246.487261 224.902860 
31.000000 299.125568 246.487099 224.902992 
31.000000 299.125569 246.486508 224.902854 
31.000000 299.125569 246.487838 224.902763 
31.000000 299.125569 246.487324 224.902991 
31.000000 299.125569 246.487343 224.902851 
31.000000 299.125569 246.487284 224.904112 
31.000000 299.125569 246.487242 224.902860 
31.000000 299.125567 246.487272 224.902848 
31.000000 299.125569 246.487957 224.902859 
31.000000 299.125569 246.487284 224.902838 
31.000000 299.125568 246.487851 224.902860 
31.000000 299.125569 246.487263 224.903700 
31.000000 299.125568 246.487110 224.902856 
31.000000 299.125569 246.487261 224.902941 
31.000000 299.125569 246.487071 224.902832 
31.000000 299.125569 246.487261 224.904819 
31.000000 299.125570 246.487130 224.902864 
31.000000 299.125568 246.487261 224.904164 
31.000000 299.125569 246.487262 224.902859 
31.000000 299.125572 246.487345 224.902769 
31.000000 299.125570 246.487263 224.902655 
31.000000 299.125568 246.487156 224.902858 
31.000000 299.125569 246.487265 224.902906 
31.000000 299.125569 246.487264 224.902759 
31.000000 299.125569 246.487313 224.902859 
31.000000 299.125569 246.487159 224.902860 
31.000000 299.125568 246.487284 224.903011 
31.000000 299.125569 246.543879 224.902834 
31.000000 299.125569 246.487239 224.902693 
31.000000 299.125569 246.487264 224.902859 
31.000000 299.125569 246.487010 224.902859 
31.000000 299.125569 246.487300 224.902860 
33.000000 298.106264 247.554959 225.936206 
33.000000 298.106265 247.486770 225.936848 
33.000000 298.106266 247.555243 225.936902 
33.000000 298.106265 247.555075 225.936673 
33.000000 298.106253 247.554778 225.936740 
33.000000 298.106267 247.554963 225.936753 
33.000000 298.106266 247.555088 225.936569 
33.000000 298.106266 247.554816 225.936869 
33.000000 298.106266 247.554996 225.936735 
33.000000 298.106265 247.555143 225.936197 
33.000000 298.106267 247.554966 225.936775 
33.000000 298.106266 247.554997 225.936774 
33.000000 298.106266 247.554208 225.936635 
33.000000 298.106266 247.555604 225.936726 
33.000000 298.106266 247.555078 225.936943 
33.000000 298.106266 247.554997 225.936759 
33.000000 298.106266 247.555063 225.937588 
33.000000 298.106266 247.554876 225.936731 
33.000000 298.106266 247.555026 225.936393 
33.000000 298.106266 247.555509 225.936775 
33.000000 298.106266 247.554994 225.936926 
33.000000 298.106266 247.554802 225.936771 
33.000000 298.106266 247.554992 225.936868 
33.000000 298.106266 247.554988 225.935365 
33.000000 298.106266 247.554987 225.933270 
33.000000 298.106267 247.555008 225.936740 
33.000000 298.106266 247.554993 225.937359 
33.000000 298.106266 247.554994 225.936772 
33.000000 298.106267 247.554280 225.936646 
33.000000 298.106267 247.554994 225.936668 
33.000000 298.106266 247.554871 225.936737 
33.000000 298.106266 247.554902 225.936794 
33.000000 298.106266 247.554916 225.936718 
33.000000 298.106266 247.555051 225.936773 
33.000000 298.106267 247.554862 225.936774 
33.000000 298.106266 247.555016 225.936961 
33.000000 298.106266 247.554997 225.936778 
33.000000 298.106266 247.555016 225.936441 
33.000000 298.106266 247.555017 225.936774 
33.000000 298.106266 247.554632 225.936773 
33.000000 298.106266 247.554989 225.936520 
33.000000 298.106266 247.554990 225.936774 
35.000000 297.034057 248.767935 227.006750 
35.000000 297.034057 248.719890 227.007022 
35.000000 297.034057 248.694426 227.006803 
35.000000 297.034057 248.694476 227.006321 
35.000000 297.034057 248.694323 227.006897 
35.000000 297.034052 248.694718 227.007012 
35.000000 297.034056 248.694470 227.007153 
35.000000 297.034057 248.694475 227.006643 
35.000000 297.034057 248.694476 227.007062 
35.000000 297.034057 248.694568 227.007084 
35.000000 297.034057 248.694466 227.007097 
35.000000 297.034057 248.694660 227.006600 
35.000000 297.034058 248.694389 227.007022 
35.000000 297.034058 248.694483 227.007022 
35.000000 297.034057 248.693768 227.006991 
35.000000 297.034058 248.695044 227.007039 
35.000000 297.034057 248.694478 227.007226 
35.000000 297.034057 248.694481 227.007001 
35.000000 297.034057 248.694480 227.007510 
35.000000 297.034057 248.694408 227.008673 
35.000000 297.034055 248.694480 227.006962 
35.000000 297.034057 248.694521 227.007037 
35.000000 297.034057 248.694900 227.007024 
35.000000 297.034057 248.694479 227.007297 
35.000000 297.034060 248.694221 227.007014 
35.000000 297.034057 248.694479 227.007132 
35.000000 297.034057 248.747959 227.007008 
35.000000 297.034060 248.700363 227.006987 
35.000000 297.034057 248.694478 227.007094 
35.000000 297.034057 248.694569 227.007020 
35.000000 297.034057 248.694018 227.006843 
35.000000 297.034058 248.694478 227.006932 
35.000000 297.034058 248.694471 227.006975 
35.000000 297.034058 248.694372 227.006985 
35.000000 297.034058 248.694472 227.006946 
35.000000 297.034057 248.694539 227.007019 
35.000000 297.034059 248.694254 227.007022 
35.000000 297.034057 248.694500 227.007321 
35.000000 297.034056 248.694489 227.007022 
35.000000 297.034057 248.694487 227.007022 
35.000000 297.034057 248.694481 227.006757 
35.000000 297.034058 248.694500 227.007022 
35.000000 297.034057 248.694488 227.007020 
35.000000 297.034057 248.694487 227.007003 
35.000000 297.034057 248.694486 227.007026 
35.000000 297.034058 248.714982 227.007023 
35.000000 297.034057 248.694454 227.006946 
37.000000 295.909148 249.899587 228.106090 
37.000000 295.909146 249.899576 228.106230 
37.000000 295.909146 249.899549 228.106536 
37.000000 295.909146 249.899575 228.106544 
37.000000 295.909147 249.899732 228.106192 
37.000000 295.909146 249.899572 228.106891 
37.000000 295.909147 249.899794 228.106152 
37.000000 295.909146 249.899555 228.106162 
37.000000 295.909147 249.899759 228.106137 
37.000000 295.909146 249.899350 228.106235 
37.000000 295.909146 249.899618 228.105923 
37.000000 295.909147 249.899611 228.106237 
37.000000 295.909147 249.899590 228.106245 
37.000000 295.909146 249.899007 228.106258 
37.000000 295.909147 249.899976 228.104378 
37.000000 295.909146 249.899290 228.106449 
37.000000 295.909146 249.899587 228.105640 
37.000000 295.909146 249.899583 228.106639 
37.000000 295.909146 249.899581 228.106859 
37.000000 295.909138 249.899587 228.106236 
37.000000 295.909146 249.899587 228.105128 
37.000000 295.909146 249.899637 228.106258 
37.000000 295.909146 249.899859 228.106238 
37.000000 295.909146 249.899583 228.106223 
37.000000 295.909147 249.899230 228.106224 
37.000000 295.909148 249.899581 228.106367 
37.000000 295.909146 249.899541 228.106244 
37.000000 295.909146 249.899565 228.106084 
37.000000 295.909146 249.899584 228.106251 
37.000000 295.909146 249.899645 228.106234 
37.000000 295.909145 249.899334 228.106235 
37.000000 295.909148 249.899581 228.106140 
37.000000 295.909146 249.899574 228.106189 
37.000000 295.909146 249.899538 228.106256 
37.000000 295.909147 249.899578 228.106296 
37.000000 295.909146 249.899641 228.106232 
37.000000 295.909146 249.899195 228.106236 
37.000000 295.909146 249.899604 228.106234 
37.000000 295.909147 249.899608 228.106080 
37.000000 295.909146 249.899586 228.106081 
37.000000 295.909147 249.899604 228.106236 
37.000000 295.909146 249.899593 228.106235 
37.000000 295.909146 249.899543 228.106240 
37.000000 295.909146 249.926675 228.106315 
37.000000 295.909147 249.899589 228.106232 
37.000000 295.909146 249.899517 228.106231 
39.000000 294.731691 251.163247 229.226410 
39.000000 294.731691 251.163241 229.226542 
39.000000 294.731691 251.163258 229.226208 
39.000000 294.731691 251.163257 229.226452 
39.000000 294.731691 251.163322 229.226571 
39.000000 294.731691 251.163246 229.226584 
39.000000 294.731691 251.163252 229.226583 
39.000000 294.731691 251.163222 229.226543 
39.000000 294.731691 251.163243 229.226870 
39.000000 294.731691 251.163365 229.226555 
39.000000 294.731690 251.163216 229.226337 
39.000000 294.731692 251.163342 229.226531 
39.000000 294.731691 251.163218 229.224852 
39.000000 294.731691 251.162814 229.226555 
39.000000 294.731691 251.163345 229.224060 
39.000000 294.731691 251.163070 229.228463 
39.000000 294.731691 251.163250 229.224050 
39.000000 294.731691 251.162881 229.226580 
39.000000 294.731691 251.163290 229.227914 
39.000000 294.731686 251.163247 229.226514 
39.000000 294.731691 251.163247 229.226593 
39.000000 294.731691 251.163307 229.226603 
39.000000 294.731691 251.163261 229.226699 
39.000000 294.731691 251.163243 229.226560 
39.000000 294.731691 251.163247 229.226563 
39.000000 294.731692 251.163244 229.226738 
39.000000 294.731691 251.163129 229.226582 
39.000000 294.731691 251.163314 229.226591 
39.000000 294.731691 251.163283 229.226580 
39.000000 294.731691 251.163145 229.226578 
39.000000 294.731692 251.163239 229.226463 
39.000000 294.731691 251.163232 229.226534 
39.000000 294.731691 251.163113 229.226592 
39.000000 294.731691 251.163022 229.226349 
39.000000 294.731691 251.163282 229.226575 
39.000000 294.731691 251.162636 229.226579 
39.000000 294.731691 251.163263 229.226579 
39.000000 294.731691 251.163261 229.225659 
39.000000 294.731691 251.252573 229.226586 
39.000000 294.731691 251.163247 229.226531 
39.000000 294.731692 251.163247 229.226579 
39.000000 294.731691 251.163252 229.226580 
39.000000 294.731691 251.163122 229.226579 
39.000000 294.731691 251.163174 229.226580 
41.000000 293.501801 252.515838 230.360124 
41.000000 293.501801 252.477858 230.360159 
41.000000 293.501801 252.477971 230.360133 
41.000000 293.501802 252.477848 230.360174 
41.000000 293.501801 252.477729 230.360177 
41.000000 293.501801 252.477875 230.360180 
41.000000 293.501801 252.477821 230.360040 
41.000000 293.501802 252.477836 230.360565 
41.000000 293.501801 252.477926 230.360153 
41.000000 293.501801 252.477984 230.359970 
41.000000 293.501802 252.477845 230.359803 
41.000000 293.501801 252.477844 230.357304 
41.000000 293.501801 252.477543 230.360128 
41.000000 293.501802 252.477779 230.360324 
41.000000 293.501801 252.477721 230.360174 
41.000000 293.501801 252.477852 230.359695 
41.000000 293.501801 252.477649 230.359622 
41.000000 293.501802 252.478019 230.360040 
41.000000 293.501798 252.477843 230.360038 
41.000000 293.501801 252.477843 230.360177 
41.000000 293.501801 252.477908 230.360195 
41.000000 293.501802 252.478054 230.360286 
41.000000 293.501801 252.477839 230.360145 
41.000000 293.501802 252.477845 230.360153 
41.000000 293.501802 252.477837 230.360368 
41.000000 293.501800 252.542370 230.360126 
41.000000 293.501801 252.477885 230.360953 
41.000000 293.501801 252.477864 230.360176 
41.000000 293.501802 252.477825 230.360174 
41.000000 293.501802 252.477833 230.360175 
41.000000 293.501801 252.477825 230.360132 
41.000000 293.501801 252.477831 230.360152 
41.000000 293.501801 252.477835 230.360172 
41.000000 293.501801 252.476991 230.360175 
41.000000 293.501802 252.477857 230.360121 
41.000000 293.501801 252.477859 230.360194 
41.000000 293.501802 252.477843 230.360175 
41.000000 293.501801 252.477561 230.360177 
41.000000 293.501801 252.477702 230.360176 
41.000000 293.501801 252.477840 230.360876 
41.000000 293.501801 252.477788 230.360177 
43.000000 292.219540 253.835526 231.499441 
43.000000 292.219540 253.835509 231.499403 
43.000000 292.219540 253.835010 231.499549 
43.000000 292.219540 253.839244 231.499415 
43.000000 292.219540 253.835524 231.499610 
43.000000 292.219540 253.835603 231.499408 
43.000000 292.219540 253.835559 231.499434 
43.000000 292.219540 253.835499 231.499431 
43.000000 292.219540 253.835645 231.499896 
43.000000 292.219540 253.835582 231.499408 
43.000000 292.219540 253.835398 231.499223 
43.000000 292.219540 253.835586 231.498490 
43.000000 292.219540 253.835471 231.499431 
43.000000 292.219540 253.835332 231.499321 
43.000000 292.219540 253.835586 231.499588 
43.000000 292.219540 253.835434 231.499528 
43.000000 292.219540 253.835541 231.499087 
43.000000 292.219540 253.835378 231.499083 
43.000000 292.219540 253.835964 231.498333 
43.000000 292.219540 253.835526 231.499393 
43.000000 292.219540 253.835530 231.499359 
43.000000 292.219540 253.835526 231.499431 
43.000000 292.219540 253.835588 231.499446 
43.000000 292.219540 253.835517 231.499584 
43.000000 292.219540 253.835521 231.499385 
43.000000 292.219540 253.835530 231.499401 
43.000000 292.219541 253.835519 231.499668 
43.000000 292.219540 253.835550 231.499435 
43.000000 292.219540 253.835537 231.499431 
43.000000 292.219540 253.835526 231.499430 
43.000000 292.219541 253.835512 231.499431 
43.000000 292.219540 253.835504 231.499390 
43.000000 292.219539 253.835621 231.499441 
43.000000 292.219540 253.842610 231.499428 
43.000000 292.219540 253.834448 231.499431 
43.000000 292.219541 253.835538 231.499430 
43.000000 292.219540 253.835528 231.499431 
43.000000 292.219540 253.835535 231.499464 
43.000000 292.219541 253.835604 231.499431 
43.000000 292.219540 253.835352 231.499434 
43.000000 292.219540 253.835466 231.499439 
43.000000 292.219540 253.835495 231.499412 
45.000000 290.884918 255.230362 232.637174 
45.000000 290.884918 255.366785 232.636974 
45.000000 290.884918 255.228577 232.637375 
45.000000 290.884918 255.228504 232.637496 
45.000000 290.884917 255.228478 232.637281 
45.000000 290.884923 255.228349 232.637272 
45.000000 290.884918 255.227964 232.637272 
45.000000 290.884918 255.228401 232.637271 
45.000000 290.884918 255.228676 232.637775 
45.000000 290.884918 255.228343 232.637244 
45.000000 290.884918 255.228474 232.637348 
45.000000 290.884918 255.228386 232.637120 
45.000000 290.884918 255.228507 232.637241 
45.000000 290.884919 255.228365 232.637237 
45.000000 290.884918 255.228486 232.637424 
45.000000 290.884918 255.228409 232.637370 
45.000000 290.884918 255.228506 232.635954 
45.000000 290.884918 255.228352 232.637196 
45.000000 290.884919 255.228476 232.637253 
45.000000 290.884918 255.228478 232.637123 
45.000000 290.884918 255.228482 232.637269 
45.000000 290.884918 255.228484 232.637271 
45.000000 290.884918 255.228897 232.637445 
45.000000 290.884918 255.228470 232.637509 
45.000000 290.884918 255.228476 232.637200 
45.000000 290.884918 255.228489 232.637230 
45.000000 290.884919 255.228475 232.637261 
45.000000 290.884918 255.228494 232.637273 
45.000000 290.884918 255.228486 232.637271 
45.000000 290.884919 255.228481 232.637270 
45.000000 290.884920 255.228464 232.637271 
45.000000 290.884919 255.228457 232.637232 
45.000000 290.884918 255.228550 232.637101 
45.000000 290.884919 255.228483 232.637219 
45.000000 290.884918 255.228457 232.637269 
45.000000 290.884918 255.227220 232.637270 
45.000000 290.884918 255.228491 232.637269 
45.000000 290.884918 255.228483 232.637286 
45.000000 290.884918 255.228487 232.637277 
45.000000 290.884919 255.228531 232.637282 
45.000000 290.884918 255.228418 232.637273 
45.000000 290.884920 255.228490 232.636928 
45.000000 290.884920 255.228621 232.637273 
45.000000 290.884918 255.228494 232.637291 
47.000000 289.497896 256.649035 233.767285 
47.000000 289.497895 256.649126 233.767215 
47.000000 289.497895 256.649374 233.767285 
47.000000 289.497895 256.649000 233.767325 
47.000000 289.497895 256.649110 233.767507 
47.000000 289.497895 256.649127 233.767235 
47.000000 289.497897 256.649130 233.767006 
47.000000 289.497895 256.649233 233.767164 
47.000000 289.497895 256.648980 233.767286 
47.000000 289.497895 256.649559 233.767288 
47.000000 289.497895 256.649253 233.767279 
47.000000 289.497895 256.649144 233.767283 
47.000000 289.497894 256.649126 233.767013 
47.000000 289.497895 256.649126 233.767256 
47.000000 289.497895 256.649062 233.767139 
47.000000 289.497895 256.649144 233.767428 
47.000000 289.497895 256.649067 233.767386 
47.000000 289.497895 256.649161 233.766408 
47.000000 289.497895 256.649004 233.767317 
47.000000 289.497895 256.649114 233.767276 
47.000000 289.497895 256.649120 233.767137 
47.000000 289.497895 256.649129 233.767334 
47.000000 289.497895 256.649135 233.767283 
47.000000 289.497895 256.649264 233.767292 
47.000000 289.497895 256.649112 233.767636 
47.000000 289.497895 256.649119 233.767181 
47.000000 289.497895 256.649138 233.767231 
47.000000 289.497895 256.649122 233.767508 
47.000000 289.497895 256.649081 233.767287 
47.000000 289.497895 256.649085 233.767269 
47.000000 289.497895 256.649125 233.767285 
47.000000 289.497896 256.649107 233.767286 
47.000000 289.497895 256.649101 233.767252 
47.000000 289.497895 256.649112 233.767285 
47.000000 289.497895 256.649032 233.767339 
47.000000 289.497895 256.649111 233.767285 
47.000000 289.497895 256.647743 233.767285 
47.000000 289.497895 256.649132 233.767283 
47.000000 289.497895 256.649084 233.767286 
47.000000 289.497895 256.671726 233.767286 
47.000000 289.497895 256.649114 233.767246 
47.000000 289.497895 256.649155 233.767286 
47.000000 289.497895 256.649136 233.767286 
47.000000 289.497897 256.649127 233.767275 
47.000000 289.497895 256.649130 233.767438 
49.000000 288.058374 258.090244 234.883817 
49.000000 288.058373 258.090202 234.883825 
49.000000 288.058374 258.090237 234.883814 
49.000000 288.058374 258.090323 234.883723 
49.000000 288.058374 258.090245 234.883849 
49.000000 288.058374 258.090233 234.883714 
49.000000 288.058368 258.090051 234.883399 
49.000000 288.058374 258.090114 234.883825 
49.000000 288.058374 258.090305 234.883830 
49.000000 288.058374 258.090262 234.883478 
49.000000 288.058373 258.090252 234.883731 
49.000000 288.058373 258.090245 234.883477 
49.000000 288.058374 258.090246 234.883668 
49.000000 288.058374 258.090214 234.883744 
49.000000 288.058374 258.090297 234.883995 
49.000000 288.058374 258.090195 234.883823 
49.000000 288.058374 258.090227 234.883321 
49.000000 288.058374 258.090125 234.884016 
49.000000 288.058374 258.090222 234.883848 
49.000000 288.058374 258.090248 234.883805 
49.000000 288.058374 258.090234 234.883687 
49.000000 288.058374 258.090266 234.883820 
49.000000 288.058374 258.089980 234.883288 
49.000000 288.058374 258.090225 234.884291 
49.000000 288.058374 258.090235 234.883670 
49.000000 288.058374 258.090264 234.883752 
49.000000 288.058374 258.090246 234.883807 
49.000000 288.058375 258.090239 234.883804 
49.000000 288.058373 258.090244 234.887137 
49.000000 288.058374 258.090226 234.883823 
49.000000 288.058375 258.090240 234.883826 
49.000000 288.058374 258.090233 234.883825 
49.000000 288.058374 258.090242 234.883840 
49.000000 288.058375 258.090227 234.883826 
49.000000 288.058374 258.090223 234.883797 
49.000000 288.058374 258.090108 234.883816 
49.000000 288.058374 258.090230 234.883823 
49.000000 288.058373 258.090245 234.883819 
49.000000 288.058374 258.090229 234.883882 
49.000000 288.058374 258.090236 234.883825 
49.000000 288.058374 258.090243 234.883825 
49.000000 288.058374 258.090248 234.883823 
49.000000 288.058373 258.090241 234.883825 
49.000000 288.058374 258.090244 234.883824 
49.000000 288.058374 258.090259 234.883826 
49.000000 288.058374 258.090256 234.883825 
49.000000 288.058375 258.090322 234.883820 
49.000000 288.058374 258.090322 234.883744 
51.000000 286.566200 259.544986 235.982073 
51.000000 286.566199 259.545074 235.982065 
51.000000 286.566200 259.545079 235.982098 
51.000000 286.566199 259.545042 235.982065 
51.000000 286.566199 259.545058 235.982070 
51.000000 286.566200 259.545130 235.982047 
51.000000 286.566200 259.545022 235.982027 
51.000000 286.566195 259.544981 235.981865 
51.000000 286.566200 259.545015 235.982041 
51.000000 286.566200 259.544850 235.982048 
51.000000 286.566200 259.545002 235.981930 
51.000000 286.566199 259.545082 235.982146 
51.000000 286.566199 259.544979 235.981663 
51.000000 286.566200 259.545097 235.981554 
51.000000 286.566200 259.545064 235.982009 
51.000000 286.566200 259.545035 235.982158 
51.000000 286.566200 259.544581 235.982025 
51.000000 286.566200 259.545077 235.981838 
51.000000 286.566200 259.544957 235.982424 
51.000000 286.566200 259.545038 235.982165 
51.000000 286.566200 259.545091 235.982027 
51.000000 286.566199 259.545075 235.982210 
51.000000 286.566200 259.545114 235.982041 
51.000000 286.566200 259.544247 235.981717 
51.000000 286.566200 259.545048 235.982608 
51.000000 286.566200 259.545059 235.981817 
51.000000 286.566200 259.545105 235.981944 
51.000000 286.566200 259.545086 235.982021 
51.000000 286.566200 259.545041 235.981750 
51.000000 286.566185 259.545084 235.982024 
51.000000 286.566200 259.545071 235.981903 
51.000000 286.566201 259.545073 235.982043 
51.000000 286.566200 259.545073 235.982043 
51.000000 286.566200 259.545073 235.981961 
51.000000 286.566200 259.545068 235.982045 
51.000000 286.566200 259.545027 235.981999 
51.000000 286.566200 259.545009 235.982061 
51.000000 286.566200 259.545076 235.982067 
51.000000 286.566200 259.545052 235.982042 
51.000000 286.566199 259.546974 235.982013 
51.000000 286.566200 259.545115 235.982062 
51.000000 286.566200 259.545069 235.982043 
51.000000 286.566200 259.545070 235.982043 
51.000000 286.566200 259.545076 235.982041 
51.000000 286.566200 259.545105 235.982011 
51.000000 286.566200 259.545075 235.982043 
51.000000 286.566199 259.545059 235.982042 
51.000000 286.566200 259.545072 235.982013 
51.000000 286.566200 259.545155 235.981952 
53.000000 285.021156 261.007344 237.057833 
53.000000 285.021156 261.007261 237.057679 
53.000000 285.021156 261.007320 237.057909 
53.000000 285.021156 261.007334 237.057963 
53.000000 285.021156 261.007608 237.057951 
53.000000 285.021156 261.007350 237.057402 
53.000000 285.021156 261.007324 237.057919 
53.000000 285.021156 261.007339 237.057798 
53.000000 285.021156 261.007304 237.057919 
53.000000 285.021152 261.007366 237.057872 
53.000000 285.021156 261.007331 237.057939 
53.000000 285.021156 261.007299 237.057649 
53.000000 285.021157 261.007299 237.057372 
53.000000 285.021156 261.007354 237.057891 
53.000000 285.021156 261.007331 237.058015 
53.000000 285.021156 261.006971 237.057903 
53.000000 285.021156 261.007385 237.057803 
53.000000 285.021157 261.007239 237.057886 
53.000000 285.021156 261.007303 237.057913 
53.000000 285.021156 261.007365 237.057827 
53.000000 285.021156 261.007353 237.057845 
53.000000 285.021157 261.007416 237.057904 
53.000000 285.021156 261.005735 237.057721 
53.000000 285.021156 261.007320 237.057920 
53.000000 285.021156 261.007330 237.057914 
53.000000 285.021157 261.007400 237.057781 
53.000000 285.021156 261.007383 237.057888 
53.000000 285.021154 261.007353 237.057845 
53.000000 285.021157 261.007358 237.057905 
53.000000 285.021157 261.007342 237.057926 
53.000000 285.021156 261.007354 237.057877 
53.000000 285.021157 261.007361 237.057841 
53.000000 285.021157 261.007374 237.057917 
53.000000 285.021156 261.007486 237.057847 
53.000000 285.021156 261.007241 237.058027 
53.000000 285.021153 261.034001 237.057910 
53.000000 285.021156 261.007352 237.057831 
53.000000 285.021156 261.007390 237.057902 
53.000000 285.021156 261.007351 237.057914 
53.000000 285.021156 261.007354 237.057913 
53.000000 285.021156 261.007354 237.057915 
53.000000 285.021156 261.007353 237.057907 
53.000000 285.021156 261.007361 237.057932 
53.000000 285.021157 261.007358 237.057913 
53.000000 285.021156 261.007384 237.057914 
53.000000 285.021156 261.007367 237.057920 
53.000000 285.021156 261.007358 237.096585 
55.000000 283.422963 262.523865 238.108129 
55.000000 283.422963 262.471426 238.108235 
55.000000 283.422963 262.471349 238.108231 
55.000000 283.422963 262.471322 238.108227 
55.000000 283.422963 262.471419 238.108217 
55.000000 283.422963 262.471336 238.107797 
55.000000 283.422963 262.471331 238.108214 
55.000000 283.422963 262.471345 238.108233 
55.000000 283.422963 262.471395 238.108238 
55.000000 283.422960 262.471337 238.108217 
55.000000 283.422963 262.471355 238.107791 
55.000000 283.422963 262.471371 238.108340 
55.000000 283.422963 262.471265 238.108273 
55.000000 283.422963 262.471343 238.108162 
55.000000 283.422963 262.471328 238.108324 
55.000000 283.422963 262.471034 238.108226 
55.000000 283.422963 262.471356 238.108142 
55.000000 283.422963 262.471226 238.108212 
55.000000 283.422963 262.471273 238.108231 
55.000000 283.422963 262.471337 238.108149 
55.000000 283.422963 262.471353 238.108232 
55.000000 283.422963 262.471337 238.107769 
55.000000 283.422963 262.471243 238.108123 
55.000000 283.422963 262.471295 238.108240 
55.000000 283.422964 262.471299 238.108234 
55.000000 283.422963 262.471404 238.108059 
55.000000 283.422963 262.471392 238.108203 
55.000000 283.422963 262.471192 238.108176 
55.000000 283.422963 262.471292 238.106652 
55.000000 283.422964 262.471320 238.108234 
55.000000 283.422963 262.471314 238.108185 
55.000000 283.422963 262.471372 238.109252 
55.000000 283.422964 262.471409 238.108240 
55.000000 283.422963 262.471416 238.108131 
55.000000 283.422963 262.471335 238.108236 
55.000000 283.422962 262.471325 238.108206 
55.000000 283.422963 262.471333 238.108234 
55.000000 283.422963 262.471366 238.108212 
55.000000 283.422963 262.471467 238.108234 
55.000000 283.422963 262.471342 238.108121 
55.000000 283.422963 262.471333 238.108243 
55.000000 283.422965 262.487236 238.108235 
55.000000 283.422963 262.471334 238.108233 
55.000000 283.422963 262.471326 238.108500 
55.000000 283.422963 262.471340 238.108254 
55.000000 283.422963 262.471464 238.108235 
55.000000 283.422963 262.471341 238.108233 
55.000000 283.422963 262.471339 238.108161 
57.000000 281.771271 263.931767 239.130957 
57.000000 281.771271 263.931836 239.130481 
57.000000 281.771271 263.931814 239.130658 
57.000000 281.771271 263.931792 239.130524 
57.000000 281.771271 263.931770 239.130611 
57.000000 281.771271 263.931821 239.130584 
57.000000 281.771266 263.793398 239.130650 
57.000000 281.771271 263.931604 239.130581 
57.000000 281.771271 263.931993 239.130597 
57.000000 281.771271 263.931808 239.130227 
57.000000 281.771271 263.931784 239.130614 
57.000000 281.771268 263.931747 239.130603 
57.000000 281.771271 263.931811 239.130541 
57.000000 281.771271 263.931981 239.130173 
57.000000 281.771271 263.931888 239.130488 
57.000000 281.771270 263.931800 239.130588 
57.000000 281.771271 263.931790 239.130690 
57.000000 281.771271 263.931543 239.130389 
57.000000 281.771271 263.931804 239.130532 
57.000000 281.771271 263.931685 239.130598 
57.000000 281.771271 263.931794 239.130603 
57.000000 281.771269 263.931839 239.179575 
57.000000 281.771270 263.931794 239.130674 
57.000000 281.771271 263.931897 239.130610 
57.000000 281.771271 263.931757 239.131593 
57.000000 281.771271 263.931741 239.130617 
57.000000 281.771271 263.931731 239.130611 
57.000000 281.771271 263.931885 239.130381 
57.000000 281.771271 263.931728 239.130574 
57.000000 281.771254 263.931882 239.194929 
57.000000 281.771271 263.931777 239.130611 
57.000000 281.771271 263.931790 239.130577 
57.000000 281.771292 263.931886 239.130618 
57.000000 281.771275 263.931830 239.130621 
57.000000 281.771271 263.931785 239.130451 
57.000000 281.771271 263.931768 239.130572 
57.000000 281.771271 263.931730 239.130579 
57.000000 281.771271 263.931788 239.130513 
57.000000 281.771271 263.931383 239.130606 
57.000000 281.771271 263.931873 239.130611 
57.000000 281.771271 263.931797 239.130933 
57.000000 281.771271 263.931794 239.130635 
57.000000 281.771271 263.931788 239.130601 
57.000000 281.771271 263.931793 239.130605 
57.000000 281.771270 263.931983 239.130610 
57.000000 281.771271 263.931793 239.130611 
57.000000 281.771271 263.931315 239.130585 
57.000000 281.771271 263.990572 239.130614 
59.000000 280.065658 265.420006 240.123402 
59.000000 280.065658 265.383993 240.123435 
59.000000 280.065658 265.383980 240.123442 
59.000000 280.065658 265.383956 240.123440 
59.000000 280.065658 265.383977 240.123414 
59.000000 280.065658 265.384001 240.123431 
59.000000 280.065658 265.384051 240.123438 
59.000000 280.065658 265.383980 240.123514 
59.000000 280.065658 265.383994 240.123446 
59.000000 280.065657 265.383977 240.123448 
59.000000 280.065656 265.383972 240.123233 
59.000000 280.065658 265.383970 240.123118 
59.000000 280.065657 265.384023 240.123285 
59.000000 280.065658 265.383983 240.123233 
59.000000 280.065657 265.383985 240.123374 
59.000000 280.065658 265.383992 240.123517 
59.000000 280.065658 265.383764 240.123247 
59.000000 280.065658 265.383985 240.123378 
59.000000 280.065658 265.383877 240.123446 
59.000000 280.065658 265.383975 240.123436 
59.000000 280.065658 265.383956 240.123835 
59.000000 280.065658 265.384095 240.123427 
59.000000 280.065658 265.383982 240.124040 
59.000000 280.065658 265.383920 240.123451 
59.000000 280.065658 265.383882 240.123446 
59.000000 280.065656 265.384102 240.123315 
59.000000 280.065658 265.383883 240.123403 
59.000000 280.065658 265.383967 240.123447 
59.000000 280.065658 265.383965 240.123441 
59.000000 280.065658 265.383999 240.123445 
59.000000 280.065658 265.384073 240.123463 
59.000000 280.065658 265.383967 240.123403 
59.000000 280.065658 265.384204 240.123424 
59.000000 280.065658 265.383978 240.123360 
59.000000 280.065658 265.472219 240.123367 
59.000000 280.065658 265.383723 240.123433 
59.000000 280.065658 265.383943 240.123446 
59.000000 280.065658 265.383981 240.123349 
59.000000 280.065658 265.383977 240.123497 
59.000000 280.065658 265.383971 240.123296 
59.000000 280.065658 265.383976 240.123443 
59.000000 280.065658 265.383902 240.123627 
59.000000 280.065658 265.384144 240.123439 
59.000000 280.065658 265.383978 240.123462 
59.000000 280.065658 265.384132 240.123446 
59.000000 280.065658 265.383977 240.152687 
59.000000 280.065658 265.383470 240.123433 
59.000000 280.065658 265.383975 240.123513 
61.000000 278.305628 266.823545 241.085893 
61.000000 278.305628 266.823598 241.085893 
61.000000 278.305628 266.820963 241.086075 
61.000000 278.305628 266.823637 241.085892 
61.000000 278.305628 266.823602 241.085907 
61.000000 278.305628 266.823618 241.085919 
61.000000 278.305628 266.823616 241.085926 
61.000000 278.305628 266.823754 241.085916 
61.000000 278.305628 266.823632 241.092373 
61.000000 278.305628 266.823650 241.085921 
61.000000 278.305627 266.823617 241.085790 
61.000000 278.305628 266.823625 241.085840 
61.000000 278.305628 266.823618 241.085507 
61.000000 278.305628 266.823632 241.085612 
61.000000 278.305627 266.823625 241.085921 
61.000000 278.305628 266.823800 241.085984 
61.000000 278.305628 266.823427 241.085916 
61.000000 278.305628 266.823624 241.085859 
61.000000 278.305628 266.823525 241.085936 
61.000000 278.305628 266.823630 241.085494 
61.000000 278.305628 266.749787 241.085824 
61.000000 278.305628 266.823608 241.085930 
61.000000 278.305628 266.825804 241.085882 
61.000000 278.305628 266.823341 241.086263 
61.000000 278.305628 266.823556 241.085925 
61.000000 278.305628 266.823474 241.085919 
61.000000 278.305627 266.823780 241.085720 
61.000000 278.305649 266.823483 241.085871 
61.000000 278.305628 266.823586 241.085880 
61.000000 278.305628 266.823613 241.085937 
61.000000 278.305628 266.823565 241.085937 
61.000000 278.305628 266.823666 241.085938 
61.000000 278.305628 266.823619 241.085947 
61.000000 278.305628 266.823603 241.085850 
61.000000 278.305628 266.823616 241.085921 
61.000000 278.305628 266.823476 241.085898 
61.000000 278.305628 266.823560 241.085920 
61.000000 278.305628 266.823620 241.085858 
61.000000 278.305628 266.823618 241.086015 
61.000000 278.305628 266.823612 241.085939 
61.000000 278.305628 266.823619 241.085919 
61.000000 278.305628 266.823599 241.085912 
61.000000 278.305628 266.823681 241.085930 
61.000000 278.305628 266.823559 241.085924 
61.000000 278.305628 266.823619 241.085930 
61.000000 278.305628 266.823606 241.085917 
61.000000 278.305629 266.823618 241.085914 
61.000000 278.305628 266.823645 241.085888 
61.000000 278.305628 266.823592 241.085991 
63.000000 276.490605 268.338185 242.017960 
63.000000 276.490605 268.253938 242.017978 
63.000000 276.490605 268.246897 242.018060 
63.000000 276.490605 268.246867 242.017943 
63.000000 276.490605 268.246865 242.017968 
63.000000 276.490605 268.246868 242.018071 
63.000000 276.490605 268.246940 242.017975 
63.000000 276.490605 268.246881 242.018012 
63.000000 276.490605 268.246895 242.017979 
63.000000 276.490604 268.246871 242.017895 
63.000000 276.490605 268.246833 242.017998 
63.000000 276.490605 268.246871 242.017874 
63.000000 276.490605 268.246887 242.017983 
63.000000 276.490604 268.246877 242.017952 
63.000000 276.490605 268.246963 242.018037 
63.000000 276.490605 268.246693 242.017974 
63.000000 276.490605 268.246875 242.017924 
63.000000 276.490605 268.246785 242.018270 
63.000000 276.490606 268.246877 242.017633 
63.000000 276.490605 268.246827 242.017954 
63.000000 276.490604 268.246868 242.017881 
63.000000 276.490605 268.246982 242.017992 
63.000000 276.490605 268.246871 242.017977 
63.000000 276.490605 268.246807 242.017980 
63.000000 276.490605 268.246662 242.017977 
63.000000 276.490605 268.246867 242.017977 
63.000000 276.490605 268.246680 242.017923 
63.000000 276.490608 268.246407 242.017889 
63.000000 276.490605 268.246869 242.017970 
63.000000 276.490605 268.246835 242.018001 
63.000000 276.490605 268.246966 242.017978 
63.000000 276.490604 268.246871 242.018021 
63.000000 276.490602 268.246849 242.017867 
63.000000 276.490585 268.287784 242.017978 
63.000000 276.490605 268.246800 242.017961 
63.000000 276.490605 268.246840 242.017978 
63.000000 276.490605 268.246838 242.017957 
63.000000 276.490605 268.246869 242.017975 
63.000000 276.490605 268.292844 242.018000 
63.000000 276.490605 268.246872 242.016350 
63.000000 276.490605 268.246868 242.017983 
63.000000 276.490604 268.246793 242.017986 
63.000000 276.490605 268.246851 242.018114 
63.000000 276.490604 268.246786 242.017981 
63.000000 276.490605 268.246872 242.017984 
63.000000 276.490605 268.246772 242.017978 
63.000000 276.490604 268.246854 242.018111 
63.000000 276.490605 268.268509 242.017947 
65.000000 274.619928 269.733544 242.920308 
65.000000 274.619928 269.650307 242.920205 
65.000000 274.619928 269.603985 242.919780 
65.000000 274.619928 269.650328 242.920319 
65.000000 274.619928 269.695441 242.920320 
65.000000 274.619928 269.650286 242.920305 
65.000000 274.619928 269.633517 242.920334 
65.000000 274.619928 269.650283 242.920258 
65.000000 274.619928 269.650286 242.920320 
65.000000 274.619928 269.650294 242.920313 
65.000000 274.619928 269.650306 242.920321 
65.000000 274.619928 269.650289 242.920264 
65.000000 274.619928 269.650504 242.920337 
65.000000 274.619928 269.650302 242.920327 
65.000000 274.619928 269.650289 242.920346 
65.000000 274.619928 269.650293 242.920278 
65.000000 274.619928 269.650281 242.920376 
65.000000 274.619928 269.650122 242.920317 
65.000000 274.619928 269.650291 242.920271 
65.000000 274.619928 269.650210 242.920294 
65.000000 274.619929 269.650292 242.920012 
65.000000 274.619928 269.650292 242.920325 
65.000000 274.619928 269.643136 242.920219 
65.000000 274.619928 269.650307 242.920320 
65.000000 274.619926 269.650382 242.920301 
65.000000 274.619928 269.650291 242.920320 
65.000000 274.619928 269.650225 242.920322 
65.000000 274.619928 269.649998 242.920318 
65.000000 274.619929 269.650282 242.920311 
65.000000 274.619928 269.650237 242.920262 
65.000000 274.619928 269.650386 242.920315 
65.000000 274.619928 269.650288 242.920323 
65.000000 274.619928 269.650321 242.920335 
65.000000 274.619928 269.650286 242.920321 
65.000000 274.619926 269.650288 242.920385 
65.000000 274.619928 269.650255 242.920142 
65.000000 274.619928 269.650275 242.920293 
65.000000 274.619928 269.681974 242.920320 
65.000000 274.619928 269.650257 242.920320 
65.000000 274.619928 269.650287 242.920319 
65.000000 274.619928 269.650283 242.920318 
65.000000 274.619928 269.650281 242.920317 
65.000000 274.619928 269.650277 242.920317 
65.000000 274.619928 269.650259 242.920327 
65.000000 274.619928 269.650289 242.919438 
65.000000 274.619928 269.650349 242.920518 
65.000000 274.619928 269.650087 242.920326 
65.000000 274.619928 269.650282 242.920106 
65.000000 274.619927 269.650290 242.920322 
65.000000 274.619928 269.650287 242.920282 
65.000000 274.619928 269.650191 242.920350 
65.000000 274.619928 269.650289 242.920467 
67.000000 272.692850 271.048266 243.793932 
67.000000 272.692850 271.030782 243.805283 
67.000000 272.692850 270.939903 243.794464 
67.000000 272.692850 271.030821 243.794389 
67.000000 272.692850 271.097188 243.794391 
67.000000 272.692849 271.030838 243.794386 
67.000000 272.692850 271.030804 243.794391 
67.000000 272.692850 271.030778 243.794317 
67.000000 272.692850 271.030893 243.794391 
67.000000 272.692850 271.030789 243.794392 
67.000000 272.692849 271.030839 243.794350 
67.000000 272.692850 271.030821 243.794405 
67.000000 272.692850 271.030915 243.794219 
67.000000 272.692849 271.030762 243.794398 
67.000000 272.692849 271.030785 243.794349 
67.000000 272.692849 271.030895 243.794445 
67.000000 272.692850 271.030628 243.794389 
67.000000 272.692850 271.030784 243.794347 
67.000000 272.692850 271.030712 243.794357 
67.000000 272.692851 271.030785 243.794102 
67.000000 272.692850 271.030757 243.794369 
67.000000 272.692850 271.030782 243.794335 
67.000000 272.692850 271.030789 243.794417 
67.000000 272.692848 271.030785 243.794382 
67.000000 272.692850 271.031037 243.794393 
67.000000 272.692850 271.030722 243.794400 
67.000000 272.692850 271.030403 243.794387 
67.000000 272.692850 271.030774 243.794381 
67.000000 272.692851 271.030712 243.794334 
67.000000 272.692850 271.030844 243.794384 
67.000000 272.692850 271.030787 243.794411 
67.000000 272.692850 271.031048 243.794398 
67.000000 272.692856 271.030778 243.794393 
67.000000 272.692847 271.030783 243.794488 
67.000000 272.692850 271.030734 243.794395 
67.000000 272.692850 271.030772 243.794380 
67.000000 272.692848 271.030779 243.794326 
67.000000 272.692850 271.030771 243.794391 
67.000000 272.692850 271.030744 243.794392 
67.000000 272.692849 271.030783 243.794394 
67.000000 272.692850 271.030767 243.794387 
67.000000 272.692850 271.088768 243.794362 
67.000000 272.692850 271.040946 243.794311 
67.000000 272.692850 271.030779 243.795388 
67.000000 272.692850 271.030783 243.794390 
67.000000 272.692850 271.030790 243.794625 
67.000000 272.692850 271.030783 243.794102 
67.000000 272.692850 271.030796 243.794388 
67.000000 272.692849 271.030578 243.794384 
67.000000 272.692850 271.030820 243.794281 
67.000000 272.692850 271.030847 243.794395 
67.000000 272.692850 271.030784 243.794135 
67.000000 272.692850 271.030782 243.794313 
67.000000 272.692850 271.030779 243.794391 
67.000000 272.692850 271.030672 243.794058 
67.000000 272.692850 271.030783 243.794493 
69.000000 270.708530 272.401774 244.642386 
69.000000 270.708531 272.385584 244.670178 
69.000000 270.708530 272.332265 244.642411 
69.000000 270.708530 272.450389 244.642368 
69.000000 270.708529 272.450240 244.642382 
69.000000 270.708530 272.385635 244.642290 
69.000000 270.708530 272.385596 244.642379 
69.000000 270.708530 272.385589 244.642390 
69.000000 270.708530 272.385648 244.642381 
69.000000 270.708529 272.385557 244.642382 
69.000000 270.708529 272.385610 244.642349 
69.000000 270.708530 272.385475 244.642366 
69.000000 270.708530 272.385608 244.642295 
69.000000 270.708530 272.326427 244.642386 
69.000000 270.708529 272.385594 244.642301 
69.000000 270.708529 272.385711 244.642434 
69.000000 270.708529 272.385454 244.642380 
69.000000 270.708530 272.385550 244.642341 
69.000000 270.708530 272.385531 244.642345 
69.000000 270.708530 272.385375 244.642099 
69.000000 270.708530 272.385525 244.641364 
69.000000 270.708527 272.385595 244.642315 
69.000000 270.708529 272.385640 244.642607 
69.000000 270.708530 272.385593 244.641720 
69.000000 270.708529 272.385536 244.642395 
69.000000 270.708529 272.385131 244.642375 
69.000000 270.708530 272.385581 244.642370 
69.000000 270.708530 272.385499 244.642332 
69.000000 270.708529 272.385603 244.642364 
69.000000 270.708529 272.385521 244.642381 
69.000000 270.708529 272.385621 244.642390 
69.000000 270.708530 272.385587 244.642380 
69.000000 270.708530 272.385591 244.642908 
69.000000 270.708530 272.385603 244.642356 
69.000000 270.708534 272.385583 244.642384 
69.000000 270.708527 272.385621 244.642523 
69.000000 270.708532 272.385524 244.642353 
69.000000 270.708528 272.385610 244.642375 
69.000000 270.708530 272.385586 244.642381 
69.000000 270.708528 272.385591 244.642382 
69.000000 270.708530 272.385588 244.641977 
69.000000 270.708530 272.385541 244.642551 
69.000000 270.708529 272.385587 244.642382 
69.000000 270.708529 272.385562 244.642377 
69.000000 270.708529 272.385562 244.642295 
69.000000 270.708529 272.385555 244.642227 
69.000000 270.708529 272.385594 244.642309 
69.000000 270.708530 272.385583 244.642381 
69.000000 270.708529 272.385596 244.642384 
69.000000 270.708529 272.385588 244.642398 
69.000000 270.708530 272.251993 244.642402 
69.000000 270.708530 272.385601 244.642489 
69.000000 270.708529 272.385664 244.642378 
69.000000 270.708529 272.385594 244.642223 
69.000000 270.708529 272.385612 244.642007 
69.000000 270.708530 272.385607 244.642388 
69.000000 270.708533 272.385629 244.642391 
69.000000 270.708530 272.385590 244.642387 
69.000000 270.708530 272.385610 244.642383 
69.000000 270.708530 272.385497 244.642378 
69.000000 270.708529 272.385592 244.642384 
71.000000 268.666030 273.712250 245.467229 
71.000000 268.666030 273.712088 245.471085 
71.000000 268.666030 273.712317 245.467229 
71.000000 268.666030 273.775651 245.467269 
71.000000 268.666030 273.712265 245.467365 
71.000000 268.666030 273.701833 245.467344 
71.000000 268.666029 273.804544 245.467231 
71.000000 268.666030 273.749526 245.467142 
71.000000 268.666030 273.712260 245.479494 
71.000000 268.666030 273.771751 245.467222 
71.000000 268.666030 273.759484 245.467228 
71.000000 268.666030 273.712285 245.467271 
71.000000 268.666035 273.625318 245.467312 
71.000000 268.666030 273.597230 245.467266 
71.000000 268.666030 273.712243 245.467392 
71.000000 268.666030 273.712278 245.467247 
71.000000 268.666030 273.712241 245.467230 
71.000000 268.666029 273.712253 245.467200 
71.000000 268.666030 273.712194 245.467214 
71.000000 268.666030 273.712253 245.467296 
71.000000 268.666030 273.712252 245.467211 
71.000000 268.666030 273.712243 245.467250 
71.000000 268.666029 273.712436 245.467183 
71.000000 268.666029 273.712219 245.467281 
71.000000 268.666030 273.712131 245.467228 
71.000000 268.666030 273.712257 245.467192 
71.000000 268.666030 273.712197 245.467196 
71.000000 268.666030 273.712083 245.466945 
71.000000 268.666030 273.740623 245.467127 
71.000000 268.666030 273.712251 245.467236 
71.000000 268.666029 273.713328 245.467302 
71.000000 268.666030 273.712242 245.467232 
71.000000 268.666030 273.712196 245.467246 
71.000000 268.666029 273.712252 245.467216 
71.000000 268.666029 273.712235 245.467216 
71.000000 268.666030 273.712130 245.467212 
71.000000 268.666030 273.712251 245.467182 
71.000000 268.666030 273.712245 245.467218 
71.000000 268.666030 273.712093 245.582148 
71.000000 268.666029 273.712279 245.467238 
71.000000 268.666030 273.712253 245.467533 
71.000000 268.666030 273.712332 245.467234 
71.000000 268.666033 273.712232 245.467231 
71.000000 268.666027 273.712249 245.467220 
71.000000 268.666032 273.712156 245.467235 
71.000000 268.666030 273.712249 245.467155 
71.000000 268.666029 273.712254 245.467261 
71.000000 268.666030 273.712042 245.467237 
71.000000 268.666030 273.712271 245.467239 
71.000000 268.666030 273.712247 245.467246 
71.000000 268.666030 273.712212 245.466830 
71.000000 268.666030 273.712228 245.467229 
71.000000 268.666029 273.712196 245.467221 
71.000000 268.666029 273.713401 245.467117 
71.000000 268.666029 273.733667 245.467203 
71.000000 268.666029 273.712251 245.467192 
71.000000 268.666030 273.712242 245.467164 
71.000000 268.666029 273.712252 245.467232 
71.000000 268.666029 273.712241 245.467231 
71.000000 268.666030 273.712250 245.467243 
71.000000 268.666030 273.712254 245.467225 
71.000000 268.666030 273.712482 245.467231 
71.000000 268.666029 273.712205 245.466973 
71.000000 268.666030 273.712043 245.467153 
71.000000 268.666030 273.712251 245.578508 
71.000000 268.666030 273.712255 245.467224 
71.000000 268.666030 273.712257 245.467338 
71.000000 268.666030 273.712245 245.467227 
71.000000 268.666030 273.712348 245.467295 
71.000000 268.666030 273.712326 245.467232 
71.000000 268.666030 273.712249 245.467254 
73.000000 266.564311 275.008494 246.272613 
73.000000 266.564310 274.954774 246.272628 
73.000000 266.564310 275.077507 246.273188 
73.000000 266.564302 274.924863 246.272531 
73.000000 266.564310 275.008475 246.272701 
73.000000 266.564310 275.008392 246.272576 
73.000000 266.564310 275.008548 246.305862 
73.000000 266.564310 275.076143 246.272617 
73.000000 266.564310 275.008537 246.272625 
73.000000 266.564310 274.997021 246.272625 
73.000000 266.564310 275.008440 246.272697 
73.000000 266.564310 275.008545 246.272626 
73.000000 266.564310 275.008562 246.272881 
73.000000 266.564310 275.008545 246.272626 
73.000000 266.564310 275.008545 246.272597 
73.000000 266.564310 275.008519 246.272629 
73.000000 266.564310 275.008425 246.272660 
73.000000 266.564310 275.008545 246.272605 
73.000000 266.564310 275.008351 246.272642 
73.000000 266.564310 275.008349 246.272612 
73.000000 266.564310 275.008540 246.272678 
73.000000 266.564310 275.008449 246.272625 
73.000000 266.564310 275.008565 246.272563 
73.000000 266.564310 275.008503 246.272605 
73.000000 266.564311 275.008425 246.272334 
73.000000 266.564309 275.086611 246.272610 
73.000000 266.564310 275.008547 246.272556 
73.000000 266.564310 275.008547 246.272780 
73.000000 266.564310 275.009389 246.272612 
73.000000 266.564310 275.008523 246.272630 
73.000000 266.564310 275.008497 246.272646 
73.000000 266.564310 275.008549 246.272603 
73.000000 266.564310 275.008530 246.272614 
73.000000 266.564311 275.008401 246.272632 
73.000000 266.564310 275.008506 246.272673 
73.000000 266.564310 275.008546 246.272675 
73.000000 266.564310 275.008582 246.272693 
73.000000 266.564310 275.008563 246.272635 
73.000000 266.564310 275.008551 246.272669 
73.000000 266.564310 275.008725 246.272515 
73.000000 266.564312 275.008517 246.272629 
73.000000 266.564308 275.008546 246.272609 
73.000000 266.564312 275.008422 246.272633 
73.000000 266.564310 275.008468 246.272408 
73.000000 266.564310 275.008551 246.272523 
73.000000 266.564310 275.008596 246.272774 
73.000000 266.564310 275.008416 246.272523 
73.000000 266.564310 275.008489 246.272628 
73.000000 266.564310 275.008546 246.272649 
73.000000 266.564311 275.009154 246.272397 
73.000000 266.564310 275.008546 246.272624 
73.000000 266.564310 275.008545 246.272610 
73.000000 266.564311 275.008548 246.272534 
73.000000 266.564310 275.068671 246.272553 
73.000000 266.564310 275.008587 246.272626 
73.000000 266.564311 274.998928 246.272627 
73.000000 266.564310 275.008546 246.272633 
73.000000 266.564310 275.008539 246.272629 
73.000000 266.564310 275.008547 246.272639 
73.000000 266.564311 275.008549 246.272666 
73.000000 266.564310 275.008676 246.272628 
73.000000 266.564310 275.008495 246.272647 
73.000000 266.564310 275.080526 246.272491 
73.000000 266.564310 275.008712 246.274001 
73.000000 266.564310 275.008566 246.281209 
73.000000 266.564310 275.008543 246.272615 
73.000000 266.564310 275.008553 246.271865 
73.000000 266.564310 275.008532 246.272633 
73.000000 266.564310 275.008572 246.272692 
73.000000 266.564310 275.008548 246.272689 
75.000000 264.402224 276.272415 247.085488 
75.000000 264.402224 276.272199 247.063273 
75.000000 264.402225 276.272537 247.063062 
75.000000 264.402224 276.190610 247.046074 
75.000000 264.402224 276.371883 247.063025 
75.000000 264.402224 276.272523 247.063022 
75.000000 264.402224 276.327816 247.062997 
75.000000 264.402224 276.272526 247.063039 
75.000000 264.402224 276.272488 247.063038 
75.000000 264.402224 276.272509 247.063085 
75.000000 264.402224 276.272492 247.063037 
75.000000 264.402224 276.272519 247.063013 
75.000000 264.402224 276.272510 247.063035 
75.000000 264.402224 276.272506 247.063004 
75.000000 264.402225 276.272384 247.063014 
75.000000 264.402224 276.272451 247.063055 
75.000000 264.402224 276.272430 247.063032 
75.000000 264.402224 276.272440 247.063030 
75.000000 264.402224 276.272337 247.063086 
75.000000 264.402224 276.272433 247.063034 
75.000000 264.402224 276.272540 247.062879 
75.000000 264.402224 276.272476 247.063036 
75.000000 264.402225 276.272427 247.062731 
75.000000 264.402225 276.273459 247.062977 
75.000000 264.402224 276.272511 247.062986 
75.000000 264.402224 276.272511 247.063037 
75.000000 264.402224 276.273088 247.063028 
75.000000 264.402224 276.272510 247.063039 
75.000000 264.402224 276.272463 247.063057 
75.000000 264.402224 276.272513 247.062997 
75.000000 264.402225 276.272491 247.063026 
75.000000 264.402225 276.272342 247.063042 
75.000000 264.402224 276.272502 247.063067 
75.000000 264.402224 276.272567 247.062971 
75.000000 264.402224 276.272396 247.063028 
75.000000 264.402224 276.272521 247.063282 
75.000000 264.402219 276.272496 247.063045 
75.000000 264.402224 276.272484 247.063038 
75.000000 264.402225 276.272461 247.063043 
75.000000 264.402223 276.272509 247.063004 
75.000000 264.402226 276.272511 247.063044 
75.000000 264.402224 276.272534 247.063043 
75.000000 264.402225 276.272513 247.063047 
75.000000 264.402224 276.272427 247.063052 
75.000000 264.402224 276.272447 247.062968 
75.000000 264.402224 276.272483 247.063018 
75.000000 264.402224 276.272485 247.063058 
75.000000 264.402225 276.272507 247.062891 
75.000000 264.402224 276.272506 247.063028 
75.000000 264.402224 276.272507 247.063000 
75.000000 264.402226 276.272466 247.126291 
75.000000 264.402224 276.294375 247.063007 
75.000000 264.402224 276.272108 247.093666 
75.000000 264.402224 276.272526 247.062989 
75.000000 264.402225 276.272511 247.063063 
75.000000 264.402224 276.272506 247.063018 
75.000000 264.402224 276.272511 247.063077 
75.000000 264.402225 276.272512 247.063355 
75.000000 264.402224 276.272556 247.063038 
75.000000 264.402224 276.272404 247.062984 
75.000000 264.402224 276.285143 247.063033 
75.000000 264.402224 276.272518 247.063214 
75.000000 264.402224 276.272545 247.063003 
75.000000 264.402224 276.272511 247.063039 
75.000000 264.402224 276.272473 247.063036 
75.000000 264.402224 276.272511 247.063044 
75.000000 264.402224 276.272501 247.062885 
75.000000 264.402224 276.272511 247.063137 
77.000000 262.178511 277.581653 247.843692 
77.000000 262.178511 277.502661 247.844134 
77.000000 262.178511 277.502399 247.843718 
77.000000 262.178511 277.502303 247.843703 
77.000000 262.178511 277.504604 247.843710 
77.000000 262.178511 277.502374 247.843717 
77.000000 262.178511 277.483028 247.843712 
77.000000 262.178513 277.405432 247.832650 
77.000000 262.178511 277.502415 247.843710 
77.000000 262.178511 277.502375 247.843712 
77.000000 262.178511 277.502267 247.851087 
77.000000 262.178511 277.502379 247.843697 
77.000000 262.178511 277.502289 247.843707 
77.000000 262.178511 277.502370 247.843673 
77.000000 262.178511 277.502141 247.843690 
77.000000 262.178511 277.502379 247.843720 
77.000000 262.178511 277.502347 247.843701 
77.000000 262.178511 277.502347 247.843705 
77.000000 262.178511 277.502255 247.843758 
77.000000 262.178511 277.502316 247.843707 
77.000000 262.178511 277.502411 247.843461 
77.000000 262.178511 277.502348 247.843739 
77.000000 262.178512 277.502321 247.843720 
77.000000 262.178511 277.502354 247.843739 
77.000000 262.178511 277.502377 247.843692 
77.000000 262.178511 277.502376 247.843762 
77.000000 262.178511 277.502623 247.843795 
77.000000 262.178512 277.502343 247.843712 
77.000000 262.178511 277.502329 247.843731 
77.000000 262.178511 277.502377 247.843646 
77.000000 262.178512 277.502354 247.843707 
77.000000 262.178512 277.502191 247.843641 
77.000000 262.178510 277.502373 247.843733 
77.000000 262.178511 277.502390 247.843652 
77.000000 262.178511 277.502319 247.843720 
77.000000 262.178511 277.502381 247.843707 
77.000000 262.178509 277.502306 247.843706 
77.000000 262.178511 277.502307 247.843705 
77.000000 262.178512 277.502298 247.843734 
77.000000 262.178510 277.502372 247.843653 
77.000000 262.178513 277.502375 247.843719 
77.000000 262.178511 277.502421 247.843710 
77.000000 262.178512 277.502372 247.843723 
77.000000 262.178511 277.502386 247.843713 
77.000000 262.178511 277.502349 247.843713 
77.000000 262.178511 277.502697 247.843735 
77.000000 262.178511 277.502372 247.843723 
77.000000 262.178512 277.502374 247.843652 
77.000000 262.178511 277.502365 247.843689 
77.000000 262.178511 277.502369 247.843633 
77.000000 262.178514 277.507421 247.843744 
77.000000 262.178511 277.502377 247.843616 
77.000000 262.178511 277.545249 247.843619 
77.000000 262.178511 277.502375 247.843709 
77.000000 262.178511 277.502375 247.843151 
77.000000 262.178511 277.502373 247.843716 
77.000000 262.178511 277.502375 247.843293 
77.000000 262.178512 277.501920 247.843609 
77.000000 262.178511 277.502385 247.843710 
77.000000 262.178511 277.612927 247.843753 
77.000000 262.178512 277.502353 247.843581 
77.000000 262.178511 277.502471 247.843711 
77.000000 262.178511 277.502389 247.843696 
77.000000 262.178512 277.502391 247.844325 
77.000000 262.178511 277.502383 247.843902 
77.000000 262.178511 277.583881 247.843716 
77.000000 262.178511 277.502287 247.843710 
77.000000 262.178511 277.502374 247.843724 
79.000000 259.891791 278.696493 248.634293 
79.000000 259.891793 278.696495 248.620545 
79.000000 259.891791 278.696529 248.621132 
79.000000 259.891791 278.696557 248.620582 
79.000000 259.891791 278.696584 248.620763 
79.000000 259.891791 278.765670 248.620701 
79.000000 259.891791 278.696447 248.668227 
79.000000 259.891791 278.696555 248.620782 
79.000000 259.891792 278.696552 248.620710 
79.000000 259.891791 278.696555 248.620702 
79.000000 259.891791 278.696589 248.620702 
79.000000 259.891791 278.696558 248.620681 
79.000000 259.891791 278.696469 248.620708 
79.000000 259.891791 278.655720 248.620670 
79.000000 259.891791 278.696518 248.620697 
79.000000 259.891791 278.696568 248.620718 
79.000000 259.891791 278.742594 248.620713 
79.000000 259.891791 278.696559 248.585215 
79.000000 259.891791 278.696578 248.620689 
79.000000 259.891792 278.696474 248.620758 
79.000000 259.891791 278.696513 248.620709 
79.000000 259.891791 278.696591 248.620682 
79.000000 259.891791 278.696537 248.620778 
79.000000 259.891791 278.696525 248.620722 
79.000000 259.891791 278.696505 248.620704 
79.000000 259.891791 278.696557 248.620736 
79.000000 259.891791 278.696562 248.620742 
79.000000 259.891791 278.696411 248.620721 
79.000000 259.891792 278.696528 248.620713 
79.000000 259.891791 278.696512 248.620736 
79.000000 259.891791 278.696558 248.620613 
79.000000 259.891791 278.696535 248.620722 
79.000000 259.891792 278.696371 248.620561 
79.000000 259.891791 278.696556 248.620725 
79.000000 259.891791 278.696555 248.620644 
79.000000 259.891791 278.696761 248.661761 
79.000000 259.891791 278.696559 248.620712 
79.000000 259.891790 278.696463 248.619974 
79.000000 259.891790 278.696424 248.620871 
79.000000 259.891791 278.696445 248.620778 
79.000000 259.891790 278.696552 248.620614 
79.000000 259.891791 278.696556 248.620722 
79.000000 259.891791 278.696583 248.620733 
79.000000 259.891791 278.696551 248.620639 
79.000000 259.891791 278.696553 248.620912 
79.000000 259.891791 278.691380 248.620703 
79.000000 259.891791 278.696553 248.620718 
79.000000 259.891791 278.696555 248.620717 
79.000000 259.891792 278.696555 248.621829 
79.000000 259.891791 278.696537 248.620666 
79.000000 259.891791 278.696547 248.620548 
79.000000 259.891794 278.778892 248.620673 
79.000000 259.891791 278.697557 248.620661 
79.000000 259.891791 278.739535 248.620677 
79.000000 259.891791 278.696507 248.620637 
79.000000 259.891791 278.696556 248.620891 
79.000000 259.891791 278.696556 248.620714 
79.000000 259.891791 278.696552 248.620761 
79.000000 259.891792 278.696556 248.620836 
79.000000 259.891791 278.696492 248.620723 
79.000000 259.891791 278.696646 248.620595 
79.000000 259.891790 278.696401 248.632031 
79.000000 259.891791 278.696556 248.621039 
79.000000 259.891791 278.696557 248.620708 
79.000000 259.891791 278.696556 248.620872 
79.000000 259.891791 278.696604 248.619796 
79.000000 259.891791 278.696570 248.620763 
79.000000 259.891791 278.696556 248.620735 
79.000000 259.891791 278.696524 248.620713 
81.000000 257.540557 279.853564 249.400936 
81.000000 257.540557 279.853599 249.436037 
81.000000 257.540557 279.853634 249.400721 
81.000000 257.540557 279.825608 249.383655 
81.000000 257.540557 279.843062 249.401014 
81.000000 257.540557 279.853590 249.400832 
81.000000 257.540556 279.897978 249.400934 
81.000000 257.540557 279.853654 249.400972 
81.000000 257.540557 279.853633 249.400941 
81.000000 257.540555 279.853636 249.400913 
81.000000 257.540557 279.853674 249.400705 
81.000000 257.540557 279.853636 249.400950 
81.000000 257.540557 279.853636 249.400942 
81.000000 257.540557 279.853639 249.400900 
81.000000 257.540557 279.853621 249.400906 
81.000000 257.540557 279.853639 249.400951 
81.000000 257.540557 279.858947 249.467084 
81.000000 257.540557 279.853647 249.400923 
81.000000 257.540557 279.853580 249.400989 
81.000000 257.540557 279.853606 249.400945 
81.000000 257.540557 279.853663 249.400916 
81.000000 257.540557 279.853474 249.401052 
81.000000 257.540557 279.853619 249.400958 
81.000000 257.540555 279.853617 249.470317 
81.000000 257.540557 279.853643 249.417381 
81.000000 257.540556 279.853650 249.400866 
81.000000 257.540557 279.853432 249.401084 
81.000000 257.540557 279.853611 249.400948 
81.000000 257.540557 279.853629 249.400977 
81.000000 257.540557 279.853638 249.400798 
81.000000 257.540557 279.853617 249.400976 
81.000000 257.540557 279.853464 249.400688 
81.000000 257.540557 279.853667 249.415693 
81.000000 257.540557 279.853560 249.400955 
81.000000 257.540557 279.853752 249.400920 
81.000000 257.540557 279.853637 249.401679 
81.000000 257.540571 279.853720 249.401155 
81.000000 257.540557 279.853519 249.401435 
81.000000 257.540557 279.853482 249.401081 
81.000000 257.540557 279.853631 249.400783 
81.000000 257.540557 279.853636 249.400959 
81.000000 257.540557 279.853647 249.400948 
81.000000 257.540557 279.853632 249.401436 
81.000000 257.540557 279.853635 249.400967 
81.000000 257.540557 279.853743 249.400959 
81.000000 257.540557 279.853636 249.400915 
81.000000 257.540557 279.853635 249.401043 
81.000000 257.540557 279.853630 249.400953 
81.000000 257.540557 279.853603 249.400948 
81.000000 257.540557 279.853623 249.400602 
81.000000 257.540555 279.856116 249.401080 
81.000000 257.540557 279.853620 249.400930 
81.000000 257.540557 279.931527 249.400913 
81.000000 257.540557 279.853635 249.400949 
81.000000 257.540557 279.853636 249.400960 
81.000000 257.540557 279.853636 249.401470 
81.000000 257.540557 279.853630 249.401351 
81.000000 257.540558 279.853631 249.400938 
81.000000 257.540557 279.853636 249.400948 
81.000000 257.540557 279.837608 249.401018 
81.000000 257.540556 279.853610 249.400864 
81.000000 257.540556 279.853624 249.400950 
81.000000 257.540557 279.853633 249.400947 
81.000000 257.540557 279.853638 249.400972 
81.000000 257.540557 279.853654 249.402016 
81.000000 257.540557 279.853638 249.400962 
81.000000 257.540557 279.853573 249.400978 
81.000000 257.540557 279.853681 249.400950 
83.000000 255.123167 280.972261 250.192185 
83.000000 255.123167 280.972244 250.192295 
83.000000 255.123167 280.905764 250.192207 
83.000000 255.123167 280.888242 250.192212 
83.000000 255.123167 280.974885 250.192286 
83.000000 255.123167 280.972362 250.192190 
83.000000 255.123167 280.972357 250.192184 
83.000000 255.123166 280.972337 250.192185 
83.000000 255.123167 280.972339 250.192255 
83.000000 255.123167 280.972348 250.192188 
83.000000 255.123167 280.972124 250.192133 
83.000000 255.123167 280.972294 250.192050 
83.000000 255.123168 280.972338 250.191986 
83.000000 255.123167 280.972175 250.192173 
83.000000 255.123167 280.956010 250.246207 
83.000000 255.123168 280.972339 250.192212 
83.000000 255.123167 280.972341 250.192173 
83.000000 255.123166 280.972302 250.192219 
83.000000 255.123167 280.972319 250.192182 
83.000000 255.123167 280.972354 250.192186 
83.000000 255.123167 280.972229 250.192324 
83.000000 255.123167 280.972329 250.192196 
83.000000 255.123167 280.998970 250.192036 
83.000000 255.123166 280.972333 250.192036 
83.000000 255.123167 280.972359 250.192235 
83.000000 255.123165 280.972271 250.192218 
83.000000 255.123167 280.972320 250.192185 
83.000000 255.123167 280.972248 250.192223 
83.000000 255.123167 280.972339 250.191970 
83.000000 255.123167 280.972321 250.192238 
83.000000 255.123166 280.972192 250.192146 
83.000000 255.123167 280.972337 250.192064 
83.000000 255.123167 280.972290 250.192076 
83.000000 255.123167 280.972409 250.191814 
83.000000 255.123167 280.972331 250.192427 
83.000000 255.123167 280.972450 250.192806 
83.000000 255.123167 280.972446 250.192181 
83.000000 255.123167 280.972337 250.192364 
83.000000 255.123169 280.972331 250.191913 
83.000000 255.123167 280.972338 250.192197 
83.000000 255.123167 280.972303 250.192191 
83.000000 255.123167 280.972335 250.192184 
83.000000 255.123167 280.972328 250.192096 
83.000000 255.123167 280.971010 250.192182 
83.000000 255.123167 280.973706 250.192188 
83.000000 255.123167 280.972335 250.192459 
83.000000 255.123167 280.972322 250.192223 
83.000000 255.123167 280.972285 250.192103 
83.000000 255.123167 280.972321 250.191480 
83.000000 255.123167 280.986187 250.192187 
83.000000 255.123167 280.977057 250.233098 
83.000000 255.123165 280.972395 250.193883 
83.000000 255.123167 280.972337 250.192278 
83.000000 255.123167 280.972337 250.192185 
83.000000 255.123167 280.972337 250.192186 
83.000000 255.123167 280.972336 250.192196 
83.000000 255.123167 280.972329 250.192166 
83.000000 255.123167 280.972336 250.192185 
83.000000 255.123167 280.973077 250.192145 
83.000000 255.123167 280.972291 250.192073 
83.000000 255.123167 280.972311 250.192189 
83.000000 255.123167 280.972132 250.192182 
83.000000 255.123167 280.972315 250.192223 
83.000000 255.123167 280.972351 250.192204 
83.000000 255.123167 280.972338 250.192180 
83.000000 255.123167 280.972330 250.192657 
83.000000 255.123168 280.972388 250.192197 
85.000000 252.637837 282.051449 251.003027 
85.000000 252.637838 282.055547 251.031827 
85.000000 252.637837 282.051512 251.003045 
85.000000 252.637837 282.051592 251.002797 
85.000000 252.637837 282.051528 251.003130 
85.000000 252.637837 282.051360 251.003007 
85.000000 252.637837 282.051501 251.003038 
85.000000 252.637837 282.051566 251.003245 
85.000000 252.637837 282.051526 251.002936 
85.000000 252.637837 282.051514 251.003149 
85.000000 252.637837 282.051467 251.003073 
85.000000 252.637837 282.051497 251.003064 
85.000000 252.637837 282.051846 251.003066 
85.000000 252.637838 282.051512 251.002886 
85.000000 252.637840 282.051560 251.003065 
85.000000 252.637837 282.051549 251.003153 
85.000000 252.637838 282.051517 251.003071 
85.000000 252.637837 282.051692 251.003067 
85.000000 252.637837 282.051490 251.003095 
85.000000 252.637837 282.051485 251.003067 
85.000000 252.637837 282.051744 251.003071 
85.000000 252.637837 282.051447 251.003142 
85.000000 252.637834 282.051516 251.003080 
85.000000 252.637837 282.051504 251.003076 
85.000000 252.637837 282.051512 251.003115 
85.000000 252.637836 282.051536 251.003199 
85.000000 252.637836 282.051534 251.003076 
85.000000 252.637838 282.051501 251.003070 
85.000000 252.637837 282.051445 251.003122 
85.000000 252.637837 282.051514 251.003065 
85.000000 252.637837 282.051608 251.003152 
85.000000 252.637836 282.051398 251.003013 
85.000000 252.637837 282.051512 251.003240 
85.000000 252.637837 282.051496 251.003328 
85.000000 252.637836 282.051560 251.003021 
85.000000 252.637837 282.051527 251.003090 
85.000000 252.637838 282.051596 251.003470 
85.000000 252.637837 282.051512 251.003028 
85.000000 252.637838 282.051512 251.003087 
85.000000 252.637840 282.051505 251.002628 
85.000000 252.637837 282.051513 251.003081 
85.000000 252.637837 282.051504 251.003153 
85.000000 252.637837 282.051511 251.002697 
85.000000 252.637838 282.051489 251.003072 
85.000000 252.637837 282.050941 251.003098 
85.000000 252.637837 282.051510 251.003067 
85.000000 252.637837 282.051510 251.003073 
85.000000 252.637837 282.051476 251.003304 
85.000000 252.637837 282.051434 251.003070 
85.000000 252.637837 282.051491 251.001686 
85.000000 252.637837 282.051494 251.003077 
85.000000 252.637837 282.051903 251.003019 
85.000000 252.637835 282.051603 251.003042 
85.000000 252.637837 282.051512 251.003073 
85.000000 252.637837 282.051513 251.003072 
85.000000 252.637837 282.051512 251.003077 
85.000000 252.637837 282.051513 251.003073 
85.000000 252.637837 282.051504 251.003052 
85.000000 252.637837 282.051507 251.003071 
85.000000 252.637838 282.051295 251.002934 
85.000000 252.637837 282.051500 251.003025 
85.000000 252.637836 282.051510 251.003094 
85.000000 252.637837 282.051572 251.003081 
85.000000 252.637837 282.051333 251.003106 
85.000000 252.637838 282.051528 251.003875 
85.000000 252.637837 282.051512 251.003068 
85.000000 252.637837 282.051506 251.003065 
85.000000 252.637838 282.051544 251.003111 
87.000000 250.082630 283.147271 251.843116 
87.000000 250.082630 283.090132 251.843106 
87.000000 250.082630 283.090137 251.843102 
87.000000 250.082630 283.090159 251.843158 
87.000000 250.082630 283.064238 251.842982 
87.000000 250.082630 283.090107 251.843127 
87.000000 250.082630 283.090126 251.843049 
87.000000 250.082630 283.090121 251.843078 
87.000000 250.082630 283.089981 251.843571 
87.000000 250.082629 283.090231 251.843103 
87.000000 250.082630 283.090121 251.843405 
87.000000 250.082630 283.090118 251.843118 
87.000000 250.082630 283.090109 251.843136 
87.000000 250.082630 283.090129 251.843113 
87.000000 250.082630 283.090123 251.842931 
87.000000 250.082629 283.090123 251.842899 
87.000000 250.082630 283.090123 251.843211 
87.000000 250.082630 283.090121 251.843109 
87.000000 250.082629 283.090110 251.843130 
87.000000 250.082630 283.090192 251.843046 
87.000000 250.082630 283.090144 251.843121 
87.000000 250.082628 283.090088 251.843071 
87.000000 250.082628 283.089952 251.843126 
87.000000 250.082630 283.090136 251.842893 
87.000000 250.082629 283.090121 251.842984 
87.000000 250.082630 283.090146 251.843101 
87.000000 250.082629 283.090146 251.843142 
87.000000 250.082630 283.090116 251.843117 
87.000000 250.082630 283.090123 251.843185 
87.000000 250.082630 283.090125 251.843119 
87.000000 250.082633 283.090166 251.843227 
87.000000 250.082645 283.090036 251.843038 
87.000000 250.082630 283.090122 251.843108 
87.000000 250.082630 283.090118 251.843126 
87.000000 250.082630 283.090154 251.843122 
87.000000 250.082630 283.090136 251.842949 
87.000000 250.082631 283.090185 251.841219 
87.000000 250.082630 283.090122 251.843110 
87.000000 250.082630 283.090122 251.843119 
87.000000 250.082633 283.090114 251.842566 
87.000000 250.082630 283.090123 251.843112 
87.000000 250.082629 283.090122 251.843122 
87.000000 250.082630 283.090122 251.843137 
87.000000 250.082630 283.089992 251.843115 
87.000000 250.082630 283.090599 251.843126 
87.000000 250.082630 283.090123 251.843665 
87.000000 250.082630 283.090122 251.843102 
87.000000 250.082630 283.090054 251.843200 
87.000000 250.082630 283.090011 251.843118 
87.000000 250.082629 283.090097 251.843135 
87.000000 250.082629 283.090120 251.843013 
87.000000 250.082630 283.090862 251.843116 
87.000000 250.082628 283.090108 251.903261 
87.000000 250.082631 283.090123 251.843171 
87.000000 250.082629 283.090122 251.843118 
87.000000 250.082630 283.090122 251.842722 
87.000000 250.082630 283.090123 251.842993 
87.000000 250.082630 283.090117 251.843112 
87.000000 250.082630 283.090107 251.843119 
87.000000 250.082630 283.089840 251.843157 
87.000000 250.082630 283.090538 251.842910 
87.000000 250.082630 283.090121 251.843112 
87.000000 250.082630 283.090122 251.843120 
87.000000 250.082630 283.144591 251.843139 
87.000000 250.082630 283.090137 251.843123 
87.000000 250.082630 283.090053 251.843124 
87.000000 250.082630 283.090113 251.843050 
87.000000 250.082630 283.090135 251.843137 
89.000000 247.455442 284.087200 252.722494 
89.000000 247.455442 284.087227 252.788785 
89.000000 247.455442 284.087265 252.722722 
89.000000 247.455442 284.052189 252.722689 
89.000000 247.455442 284.119060 252.722582 
89.000000 247.455443 284.087295 252.722537 
89.000000 247.455443 284.087203 252.722768 
89.000000 247.455442 284.087232 252.722570 
89.000000 247.455442 284.086868 252.722649 
89.000000 247.455442 284.087229 252.722177 
89.000000 247.455442 284.087029 252.724000 
89.000000 247.455442 284.087229 252.723102 
89.000000 247.455443 284.087223 252.722648 
89.000000 247.455442 284.087197 252.722644 
89.000000 247.455442 284.083891 252.722514 
89.000000 247.455442 284.087146 252.722478 
89.000000 247.455442 284.087243 252.722537 
89.000000 247.455442 284.087209 252.722692 
89.000000 247.455441 284.087229 252.722323 
89.000000 247.455442 284.087474 252.722785 
89.000000 247.455442 284.087223 252.722305 
89.000000 247.455442 284.087236 252.722662 
89.000000 247.455442 284.087093 252.722649 
89.000000 247.455441 284.087322 252.722600 
89.000000 247.455441 284.087108 252.722657 
89.000000 247.455443 284.037256 252.722689 
89.000000 247.455442 284.087220 252.756859 
89.000000 247.455442 284.087249 252.722656 
89.000000 247.455442 284.086107 252.722665 
89.000000 247.455443 284.087226 252.722659 
89.000000 247.455442 284.087288 252.722630 
89.000000 247.455443 284.087236 252.722652 
89.000000 247.455443 284.087228 252.722619 
89.000000 247.455453 284.087039 252.722546 
89.000000 247.455444 284.087181 252.722654 
89.000000 247.455443 284.087176 252.722695 
89.000000 247.455442 284.087248 252.722322 
89.000000 247.455442 284.087199 252.722639 
89.000000 247.455443 284.087277 252.722400 
89.000000 247.455443 284.087227 252.722650 
89.000000 247.455443 284.087228 252.722673 
89.000000 247.455442 284.087219 252.721913 
89.000000 247.455441 284.087229 252.722654 
89.000000 247.455441 284.087229 252.722729 
89.000000 247.455442 284.087228 252.722645 
89.000000 247.455442 284.086956 252.722568 
89.000000 247.455442 284.087198 252.729257 
89.000000 247.455442 284.087228 252.722827 
89.000000 247.455443 284.087226 252.722756 
89.000000 247.455443 284.087115 252.722466 
89.000000 247.455442 284.087080 252.722525 
89.000000 247.455442 284.087199 252.722671 
89.000000 247.455443 284.087289 252.722695 
89.000000 247.455442 284.087295 252.722657 
89.000000 247.455441 284.087187 252.722649 
89.000000 247.455443 284.087207 252.722905 
89.000000 247.455442 284.087224 252.722748 
89.000000 247.455442 284.087211 252.722745 
89.000000 247.455442 284.087229 252.722617 
89.000000 247.455442 284.087226 252.722608 
89.000000 247.455442 284.087196 252.722653 
89.000000 247.455441 284.186085 252.722691 
89.000000 247.455442 284.087488 252.722474 
89.000000 247.455442 284.087227 252.722509 
89.000000 247.455442 284.087228 252.722892 
89.000000 247.455442 284.087230 252.722736 
89.000000 247.455442 284.087237 252.722733 
89.000000 247.455442 284.087229 252.722649 
89.000000 247.455442 284.087228 252.722641 
89.000000 247.455443 284.087231 252.722589 
91.000000 244.753996 285.041976 253.652677 
91.000000 244.753996 285.019831 253.641888 
91.000000 244.753996 284.956761 253.602394 
91.000000 244.753996 285.133341 253.652702 
91.000000 244.753996 285.042040 253.652588 
91.000000 244.753997 284.965137 253.651886 
91.000000 244.753996 284.949097 253.652656 
91.000000 244.753996 285.041968 253.652638 
91.000000 244.753996 285.041979 253.653142 
91.000000 244.753997 285.041971 253.652657 
91.000000 244.753996 285.041977 253.652560 
91.000000 244.753998 285.041958 253.652514 
91.000000 244.753996 285.041972 253.652700 
91.000000 244.753995 285.041971 253.654552 
91.000000 244.753996 285.042014 253.652730 
91.000000 244.753997 285.041975 253.652257 
91.000000 244.753996 285.041707 253.652801 
91.000000 244.753996 285.041974 253.652650 
91.000000 244.753996 285.041975 253.652655 
91.000000 244.753996 285.041980 253.652654 
91.000000 244.753996 285.041927 253.652615 
91.000000 244.753995 285.041836 253.652664 
91.000000 244.753996 285.042069 253.652666 
91.000000 244.753996 285.041965 253.652977 
91.000000 244.753996 285.041974 253.652655 
91.000000 244.753996 285.041975 253.653239 
91.000000 244.753996 285.042074 253.581387 
91.000000 244.753997 285.041980 253.652659 
91.000000 244.753996 285.041944 253.652651 
91.000000 244.754004 285.041532 253.652529 
91.000000 244.753997 285.041959 253.652871 
91.000000 244.753996 285.041944 253.663686 
91.000000 244.753996 285.041987 253.680457 
91.000000 244.753996 285.038323 253.652659 
91.000000 244.753996 285.042011 253.652667 
91.000000 244.753997 285.041974 253.652659 
91.000000 244.753997 285.041976 253.652732 
91.000000 244.753996 285.041965 253.652658 
91.000000 244.753995 285.041976 253.652658 
91.000000 244.753996 285.041977 253.656602 
91.000000 244.753996 285.041894 253.652225 
91.000000 244.753996 285.041993 253.652801 
91.000000 244.753996 285.042006 253.652675 
91.000000 244.753996 285.041976 253.657581 
91.000000 244.753996 285.041964 253.652667 
91.000000 244.753996 285.041808 253.652703 
91.000000 244.753996 285.041787 253.652810 
91.000000 244.753996 285.041944 253.652412 
91.000000 244.753996 285.041994 253.652652 
91.000000 244.753996 285.041989 253.652656 
91.000000 244.753996 285.042189 253.652657 
91.000000 244.753996 285.041970 253.652410 
91.000000 244.753996 285.041964 253.649393 
91.000000 244.753996 285.041970 253.652665 
91.000000 244.753996 285.041976 253.652716 
91.000000 244.753996 285.041976 253.652658 
91.000000 244.753996 285.041152 253.652632 
91.000000 244.753996 285.041827 253.652686 
91.000000 244.753996 285.042149 253.749993 
91.000000 244.753996 285.041975 253.652907 
91.000000 244.753996 285.042038 253.652656 
91.000000 244.753996 285.041976 253.652945 
91.000000 244.753996 285.041963 253.652839 
91.000000 244.753996 285.041904 253.652454 
91.000000 244.753996 285.041975 253.652678 
91.000000 244.753997 285.041969 253.652658 
93.000000 241.975820 285.953592 254.644506 
93.000000 241.975820 285.953520 254.600560 
93.000000 241.975820 285.953620 254.644268 
93.000000 241.975820 285.953591 254.644515 
93.000000 241.975820 285.953552 254.644460 
93.000000 241.975819 285.953574 254.644445 
93.000000 241.975820 285.953649 254.644505 
93.000000 241.975820 285.953551 254.644520 
93.000000 241.975820 285.953591 254.645096 
93.000000 241.975821 285.953589 254.644504 
93.000000 241.975820 285.953585 254.644503 
93.000000 241.975820 285.953581 254.644637 
93.000000 241.975820 285.953590 254.644525 
93.000000 241.975820 285.953719 254.644578 
93.000000 241.975820 285.953578 254.643834 
93.000000 241.975820 285.953621 254.644664 
93.000000 241.975821 285.953574 254.644479 
93.000000 241.975820 285.953595 254.644451 
93.000000 241.975820 285.953587 254.644501 
93.000000 241.975820 285.953497 254.644475 
93.000000 241.975820 285.953568 254.644215 
93.000000 241.975820 285.953581 254.644541 
93.000000 241.975820 285.953586 254.579178 
93.000000 241.975818 285.953586 254.644532 
93.000000 241.975820 285.953583 254.644602 
93.000000 241.975820 285.953587 254.644805 
93.000000 241.975820 285.953711 254.644505 
93.000000 241.975821 285.953587 254.644507 
93.000000 241.975820 285.953536 254.644484 
93.000000 241.975830 285.953567 254.644356 
93.000000 241.975820 285.953580 254.644449 
93.000000 241.975820 285.953567 254.644521 
93.000000 241.975820 285.953591 254.643739 
93.000000 241.975819 285.953589 254.644503 
93.000000 241.975820 285.953607 254.644517 
93.000000 241.975820 285.953584 254.644508 
93.000000 241.975822 285.953586 254.644658 
93.000000 241.975820 285.953575 254.644505 
93.000000 241.975820 285.953586 254.644502 
93.000000 241.975820 285.953587 254.644037 
93.000000 241.975820 285.953541 254.644544 
93.000000 241.975820 285.953596 254.644493 
93.000000 241.975820 285.953625 254.644538 
93.000000 241.975820 285.953581 254.644522 
93.000000 241.975821 285.953560 254.644565 
93.000000 241.975820 285.953360 254.644522 
93.000000 241.975820 285.953356 254.644645 
93.000000 241.975820 285.953552 254.644177 
93.000000 241.975820 285.953592 254.644604 
93.000000 241.975821 285.953551 254.644510 
93.000000 241.975819 285.953586 254.644564 
93.000000 241.975820 285.953587 254.644521 
93.000000 241.975820 285.953580 254.644438 
93.000000 241.975820 285.953584 254.643906 
93.000000 241.975820 285.953566 254.644424 
93.000000 241.975819 285.953600 254.644505 
93.000000 241.975819 285.952375 254.644513 
93.000000 241.975820 285.953553 254.644504 
93.000000 241.975820 285.953729 254.643477 
93.000000 241.975820 285.953585 254.644609 
93.000000 241.975820 285.953589 254.644461 
93.000000 241.975820 285.953571 254.642627 
93.000000 241.975820 285.953585 254.644585 
93.000000 241.975820 285.953585 254.644440 
93.000000 241.975820 285.953592 254.644315 
93.000000 241.975820 285.953576 254.644504 
95.000000 239.118236 286.821330 255.709377 
95.000000 239.118236 286.821296 255.709066 
95.000000 239.118236 286.821478 255.644860 
95.000000 239.118236 286.821183 255.738213 
95.000000 239.118235 286.821339 255.709403 
95.000000 239.118236 286.802251 255.709350 
95.000000 239.118236 286.821344 255.709379 
95.000000 239.118237 286.821348 255.709889 
95.000000 239.118236 286.821337 255.709423 
95.000000 239.118236 286.821344 255.709401 
95.000000 239.118236 286.821392 255.709409 
95.000000 239.118236 286.821346 255.709409 
95.000000 239.118236 286.821467 255.709432 
95.000000 239.118235 286.821413 255.709403 
95.000000 239.118235 286.821402 255.709512 
95.000000 239.118236 286.821449 255.709372 
95.000000 239.118236 286.821339 255.709404 
95.000000 239.118235 286.821168 255.709401 
95.000000 239.118247 286.821266 255.709412 
95.000000 239.118235 286.821377 255.709201 
95.000000 239.118236 286.821344 255.709576 
95.000000 239.118236 286.821343 255.709412 
95.000000 239.118235 286.821349 255.709411 
95.000000 239.118235 286.821342 255.709327 
95.000000 239.118236 286.821347 255.708151 
95.000000 239.118236 286.821449 255.709315 
95.000000 239.118236 286.821344 255.709411 
95.000000 239.118246 286.821287 255.709375 
95.000000 239.118243 286.821363 255.709242 
95.000000 239.118238 286.821343 255.709393 
95.000000 239.118235 286.821334 255.709128 
95.000000 239.118236 286.821347 255.709403 
95.000000 239.118235 286.821348 255.709398 
95.000000 239.118236 286.821350 255.709497 
95.000000 239.118236 286.821868 255.709418 
95.000000 239.118237 286.820991 255.709642 
95.000000 239.118236 286.821335 255.709402 
95.000000 239.118236 286.821346 255.709403 
95.000000 239.118237 286.821346 255.709378 
95.000000 239.118236 286.821321 255.709532 
95.000000 239.118236 286.821352 255.709331 
95.000000 239.118236 286.821373 255.709271 
95.000000 239.118236 286.821346 255.709087 
95.000000 239.118236 286.821287 255.709417 
95.000000 239.118236 286.821068 255.709378 
95.000000 239.118236 286.821079 255.709164 
95.000000 239.118235 286.821312 255.709393 
95.000000 239.118235 286.821266 255.709421 
95.000000 239.118236 286.821289 255.709439 
95.000000 239.118234 286.821346 255.709418 
95.000000 239.118235 286.821345 255.709423 
95.000000 239.118235 286.821343 255.709407 
95.000000 239.118236 286.821345 255.709325 
95.000000 239.118236 286.821345 255.709264 
95.000000 239.118235 286.821347 255.709289 
95.000000 239.118234 286.821184 255.709364 
95.000000 239.118236 286.821332 255.709402 
95.000000 239.118236 286.821834 255.711035 
95.000000 239.118236 286.821394 255.709381 
95.000000 239.118235 286.821317 255.709400 
95.000000 239.118236 286.821346 255.709493 
95.000000 239.118236 286.821351 255.709371 
95.000000 239.118236 286.821366 255.708988 
95.000000 239.118236 286.821340 255.709484 
95.000000 239.118235 286.821319 255.709508 
97.000000 236.178336 287.644599 256.857615 
97.000000 236.178336 287.644598 256.857461 
97.000000 236.178336 287.467492 256.857562 
97.000000 236.178336 287.644615 256.857553 
97.000000 236.178336 287.644577 256.857534 
97.000000 236.178336 287.644643 256.857506 
97.000000 236.178336 287.644642 256.959127 
97.000000 236.178336 287.644599 256.855713 
97.000000 236.178336 287.644596 256.857780 
97.000000 236.178336 287.644618 256.857557 
97.000000 236.178336 287.644681 256.857516 
97.000000 236.178336 287.644651 256.857523 
97.000000 236.178336 287.644562 256.857511 
97.000000 236.178336 287.644600 256.858995 
97.000000 236.178335 287.644597 256.857598 
97.000000 236.178335 287.644653 256.857570 
97.000000 236.178336 287.644609 256.857485 
97.000000 236.178335 287.644619 256.857525 
97.000000 236.178335 287.644489 256.857522 
97.000000 236.178343 287.644545 256.857385 
97.000000 236.178335 287.644640 256.857418 
97.000000 236.178336 287.644631 256.857550 
97.000000 236.178336 287.644594 256.822155 
97.000000 236.178336 287.644794 256.857579 
97.000000 236.178335 287.644595 256.857519 
97.000000 236.178336 287.644600 256.856388 
97.000000 236.178336 287.644423 256.857482 
97.000000 236.178336 287.644596 256.857525 
97.000000 236.178341 287.644541 256.857494 
97.000000 236.178341 287.644629 256.857358 
97.000000 236.178336 287.644597 256.857437 
97.000000 236.178336 287.644591 256.857492 
97.000000 236.178335 287.644598 256.857525 
97.000000 236.178338 287.644600 256.857519 
97.000000 236.178336 287.644579 256.857537 
97.000000 236.178336 287.645021 256.857574 
97.000000 236.178336 287.644267 256.857503 
97.000000 236.178336 287.644588 256.857523 
97.000000 236.178334 287.644404 256.857525 
97.000000 236.178335 287.644598 256.857329 
97.000000 236.178335 287.644585 256.857515 
97.000000 236.178336 287.644603 256.857535 
97.000000 236.178335 287.644608 256.857066 
97.000000 236.178335 287.644598 256.857613 
97.000000 236.178336 287.644492 256.857576 
97.000000 236.178336 287.644283 256.857523 
97.000000 236.178336 287.644302 256.857391 
97.000000 236.178335 287.644565 256.857522 
97.000000 236.178335 287.644579 256.857538 
97.000000 236.178336 287.644540 256.857505 
97.000000 236.178334 287.644600 256.857534 
97.000000 236.178335 287.644598 256.857187 
97.000000 236.178335 287.644597 256.857313 
97.000000 236.178336 287.644598 256.857370 
97.000000 236.178336 287.644598 256.857368 
97.000000 236.178335 287.644580 256.857516 
97.000000 236.178334 287.644361 256.857514 
97.000000 236.178337 287.643570 256.857599 
97.000000 236.178336 287.644903 256.857561 
97.000000 236.178336 287.644629 256.857445 
97.000000 236.178335 287.644598 256.857525 
97.000000 236.178335 287.644598 256.857175 
97.000000 236.178336 287.644598 256.857510 
97.000000 236.178336 287.644598 256.857403 
97.000000 236.178336 287.644596 256.857566 
97.000000 236.178335 287.644598 256.857360 
99.000000 233.152964 288.422513 258.096544 
99.000000 233.152964 288.422728 258.096454 
99.000000 233.152964 288.422670 258.096673 
99.000000 233.152963 288.422735 258.096596 
99.000000 233.152965 288.423056 258.096607 
99.000000 233.152964 288.422752 258.096603 
99.000000 233.152964 288.422818 258.096719 
99.000000 233.152965 288.422736 258.096527 
99.000000 233.152963 288.422727 258.050995 
99.000000 233.152964 288.422728 258.096571 
99.000000 233.152964 288.422736 258.096593 
99.000000 233.152964 288.422727 258.096678 
99.000000 233.152964 288.422769 258.096591 
99.000000 233.152964 288.422746 258.096569 
99.000000 233.152964 288.422737 258.096592 
99.000000 233.152964 288.422695 258.096586 
99.000000 233.152964 288.422888 258.096328 
99.000000 233.152964 288.422736 258.095379 
99.000000 233.152964 288.422735 258.097142 
99.000000 233.152964 288.422798 258.096611 
99.000000 233.152965 288.422752 258.096555 
99.000000 233.152964 288.422747 258.096596 
99.000000 233.152964 288.417443 258.096713 
99.000000 233.152968 288.422709 258.096561 
99.000000 233.152964 288.422773 258.096928 
99.000000 233.152964 288.422747 258.096649 
99.000000 233.152964 288.422732 258.096553 
99.000000 233.152964 288.422771 258.096708 
99.000000 233.152973 288.422733 258.096557 
99.000000 233.152964 288.422738 258.096592 
99.000000 233.152965 288.422736 258.096349 
99.000000 233.152964 288.422734 258.096589 
99.000000 233.152964 288.422685 258.096816 
99.000000 233.152968 288.422768 258.096698 
99.000000 233.152964 288.422735 258.153771 
99.000000 233.152964 288.422773 258.096799 
99.000000 233.152964 288.422735 258.117585 
99.000000 233.152964 288.422737 258.096319 
99.000000 233.152964 288.422730 258.096856 
99.000000 233.152964 288.424450 258.096538 
99.000000 233.152964 288.422441 258.096636 
99.000000 233.152964 288.422727 258.096614 
99.000000 233.152963 288.422588 258.096480 
99.000000 233.152963 288.422680 258.096496 
99.000000 233.152964 288.422729 258.096580 
99.000000 233.152964 288.422740 258.096590 
99.000000 233.152964 288.422730 258.096493 
99.000000 233.152964 288.422736 258.097179 
99.000000 233.152964 288.422726 258.096897 
99.000000 233.152964 288.420382 258.096523 
99.000000 233.152964 288.420448 258.096522 
99.000000 233.152963 288.422706 258.096584 
99.000000 233.152964 288.422726 258.096602 
99.000000 233.152964 288.422684 258.096531 
99.000000 233.152963 288.422738 258.096963 
99.000000 233.152963 288.422814 258.096523 
99.000000 233.152964 288.422735 258.096563 
99.000000 233.152964 288.422746 258.096558 
99.000000 233.152964 288.422735 258.096502 
99.000000 233.152964 288.422697 258.096578 
99.000000 233.152962 288.422412 258.096583 
99.000000 233.152964 288.423136 258.096247 
99.000000 233.152963 288.423124 258.096593 
99.000000 233.152964 288.422755 258.096556 
99.000000 233.152964 288.422751 258.096581 
99.000000 233.152964 288.422737 258.096401 
99.000000 233.152964 288.422736 258.096567 
99.000000 233.152964 288.422736 258.096592 
99.000000 233.152964 288.422737 258.096488 
99.000000 233.152964 288.422736 258.096592 
101.000000 230.038689 289.155178 259.429905 
101.000000 230.038689 289.155189 259.429874 
101.000000 230.038689 289.155125 259.429896 
101.000000 230.038689 289.154981 259.333075 
101.000000 230.038689 289.155215 259.473974 
101.000000 230.038689 289.155202 259.429883 
101.000000 230.038689 289.155274 259.429726 
101.000000 230.038689 289.155242 259.439362 
101.000000 230.038689 289.154955 259.429903 
101.000000 230.038689 289.155175 259.430154 
101.000000 230.038689 289.155208 259.429938 
101.000000 230.038689 289.155165 259.429819 
101.000000 230.038689 289.155215 259.429960 
101.000000 230.038691 289.155138 259.429873 
101.000000 230.038688 289.155001 259.429864 
101.000000 230.038689 289.154783 259.364646 
101.000000 230.038689 289.155193 259.429714 
101.000000 230.038689 289.155260 259.435323 
101.000000 230.038690 289.152353 259.430237 
101.000000 230.038689 289.155265 259.429834 
101.000000 230.038690 289.152362 259.429865 
101.000000 230.038691 289.155185 259.429509 
101.000000 230.038689 289.155221 259.430008 
101.000000 230.038689 289.155196 259.476956 
101.000000 230.038684 289.155191 259.428800 
101.000000 230.038690 289.155128 259.429856 
101.000000 230.038689 289.155191 259.430814 
101.000000 230.038689 289.155195 259.429876 
101.000000 230.038689 289.155190 259.429871 
101.000000 230.038689 289.155192 259.429312 
101.000000 230.038689 289.155154 259.429963 
101.000000 230.038689 289.155221 259.430088 
101.000000 230.038689 289.155171 259.450206 
101.000000 230.038689 289.155213 259.429852 
101.000000 230.038689 289.155201 259.429926 
101.000000 230.038689 289.155194 259.429833 
101.000000 230.038689 289.155089 259.429904 
101.000000 230.038689 289.155987 259.429158 
101.000000 230.038689 289.154941 259.430020 
101.000000 230.038689 289.155186 259.430206 
101.000000 230.038688 289.155093 259.429427 
101.000000 230.038688 289.155165 259.429898 
101.000000 230.038689 289.155190 259.429872 
101.000000 230.038689 289.155198 259.429855 
101.000000 230.038689 289.155182 259.430029 
101.000000 230.038689 289.155194 259.429954 
101.000000 230.038688 289.155181 259.429846 
101.000000 230.038689 289.153190 259.429851 
101.000000 230.038689 289.153074 259.429841 
101.000000 230.038688 289.155167 259.429456 
101.000000 230.038689 289.155249 259.429874 
101.000000 230.038688 289.155151 259.429879 
101.000000 230.038688 289.155196 259.429906 
101.000000 230.038688 289.155194 259.429876 
101.000000 230.038689 289.155193 259.429992 
101.000000 230.038689 289.155194 259.429948 
101.000000 230.038689 289.155193 259.429826 
101.000000 230.038689 289.155124 259.429864 
101.000000 230.038687 289.155191 259.429910 
101.000000 230.038689 289.155260 259.429874 
101.000000 230.038689 289.155808 259.429856 
101.000000 230.038689 289.155256 259.429791 
101.000000 230.038689 289.155197 259.429664 
101.000000 230.038689 289.155193 259.429963 
101.000000 230.038689 289.155182 259.429663 
101.000000 230.038689 289.155194 259.430100 
101.000000 230.038689 289.155204 259.429984 
101.000000 230.038689 289.155193 259.429876 
103.000000 226.831775 289.841541 260.853716 
103.000000 226.831774 289.841416 260.853533 
103.000000 226.831775 289.841301 260.838694 
103.000000 226.831774 289.841441 260.853545 
103.000000 226.831774 289.841419 260.853537 
103.000000 226.831774 289.841518 260.853562 
103.000000 226.831774 289.840691 260.853667 
103.000000 226.831775 289.880304 260.853490 
103.000000 226.831774 289.841442 260.853620 
103.000000 226.831775 289.841415 260.853014 
103.000000 226.831775 289.841385 260.853720 
103.000000 226.831775 289.840370 260.853529 
103.000000 226.831775 289.841437 260.853529 
103.000000 226.831775 289.841452 260.853474 
103.000000 226.831774 289.841428 260.853522 
103.000000 226.831774 289.841442 260.853564 
103.000000 226.831774 289.841550 260.853753 
103.000000 226.831775 289.841624 260.853928 
103.000000 226.831774 289.841420 260.853529 
103.000000 226.831775 289.840154 260.853488 
103.000000 226.831776 289.841442 260.853300 
103.000000 226.831774 289.841460 260.853556 
103.000000 226.831774 289.841459 260.853529 
103.000000 226.831773 289.841441 260.852583 
103.000000 226.831775 289.841335 260.852185 
103.000000 226.831774 289.841440 260.853753 
103.000000 226.831774 289.841344 260.853844 
103.000000 226.831775 289.841436 260.853529 
103.000000 226.831787 289.841244 260.853524 
103.000000 226.831775 289.841414 260.853060 
103.000000 226.831775 289.841463 260.853613 
103.000000 226.831774 289.841436 260.853691 
103.000000 226.831776 289.841451 260.853524 
103.000000 226.831774 289.841444 260.854083 
103.000000 226.831774 289.841443 260.854118 
103.000000 226.831774 289.834878 260.853327 
103.000000 226.831775 289.841031 260.876779 
103.000000 226.831775 289.841235 260.853562 
103.000000 226.831774 289.841437 260.853514 
103.000000 226.831774 289.841386 260.853603 
103.000000 226.831773 289.841428 260.853397 
103.000000 226.831775 289.841441 260.853531 
103.000000 226.831775 289.841446 260.853532 
103.000000 226.831775 289.841435 260.853533 
103.000000 226.831774 289.841434 260.853671 
103.000000 226.831774 289.841429 260.853379 
103.000000 226.831774 289.840020 260.853628 
103.000000 226.831775 289.839628 260.853502 
103.000000 226.831773 289.841419 260.853425 
103.000000 226.831774 289.841468 260.853536 
103.000000 226.831772 289.841407 260.853508 
103.000000 226.831774 289.841445 260.854130 
103.000000 226.831774 289.841443 260.853543 
103.000000 226.831774 289.841442 260.853552 
103.000000 226.831775 289.841443 260.853611 
103.000000 226.831774 289.841442 260.853101 
103.000000 226.831774 289.840222 260.853505 
103.000000 226.831773 289.841441 260.853584 
103.000000 226.831775 289.841459 260.853540 
103.000000 226.831774 289.841440 260.853530 
103.000000 226.831774 289.841483 260.853091 
103.000000 226.831775 289.841443 260.854167 
103.000000 226.831774 289.841442 260.853528 
103.000000 226.831775 289.841457 260.853408 
103.000000 226.831775 289.841442 260.853401 
103.000000 226.831775 289.841442 260.853524 
103.000000 226.831774 289.841442 260.853397 
105.000000 223.528144 290.481006 262.353637 
105.000000 223.528144 290.480937 262.353765 
105.000000 223.528144 290.480964 262.353768 
105.000000 223.528143 290.480946 262.353764 
105.000000 223.528144 290.480958 262.353843 
105.000000 223.528144 290.480038 262.353320 
105.000000 223.528144 290.481186 262.353754 
105.000000 223.528143 290.480984 262.353826 
105.000000 223.528144 290.480949 262.353190 
105.000000 223.528144 290.480796 262.353248 
105.000000 223.528144 290.480941 262.353744 
105.000000 223.528144 290.481022 262.353756 
105.000000 223.528144 290.480628 262.353287 
105.000000 223.528144 290.538104 262.353755 
105.000000 223.528143 290.480984 262.353742 
105.000000 223.528144 290.480983 262.353141 
105.000000 223.528143 290.481137 262.353790 
105.000000 223.528144 290.481060 262.353775 
105.000000 223.528144 290.480970 262.353768 
105.000000 223.528144 290.480984 262.353633 
105.000000 223.528145 290.480983 262.353534 
105.000000 223.528144 290.480882 262.353739 
105.000000 223.528144 290.480982 262.298956 
105.000000 223.528143 290.480983 262.353570 
105.000000 223.528132 290.480874 262.353585 
105.000000 223.528143 290.480982 262.353285 
105.000000 223.528142 290.480852 262.353764 
105.000000 223.528143 290.480976 262.353760 
105.000000 223.528152 290.480903 262.353755 
105.000000 223.528143 290.480966 262.353357 
105.000000 223.528144 290.480998 262.353776 
105.000000 223.528144 290.481009 262.353761 
105.000000 223.528144 290.480986 262.353742 
105.000000 223.528144 290.480989 262.353792 
105.000000 223.528144 290.480984 262.353777 
105.000000 223.528143 290.480697 262.352341 
105.000000 223.528144 290.479087 262.355785 
105.000000 223.528144 290.480816 262.353799 
105.000000 223.528144 290.480981 262.354111 
105.000000 223.528143 290.480962 262.353004 
105.000000 223.528141 290.480977 262.353581 
105.000000 223.528144 290.481043 262.353758 
105.000000 223.528143 290.480987 262.353733 
105.000000 223.528144 290.480981 262.353932 
105.000000 223.528143 290.480978 262.353685 
105.000000 223.528143 290.480871 262.353744 
105.000000 223.528143 290.480868 262.353855 
105.000000 223.528144 290.480737 262.353779 
105.000000 223.528142 290.480965 262.335600 
105.000000 223.528143 290.480995 262.353763 
105.000000 223.528141 290.480952 262.353450 
105.000000 223.528144 290.480984 262.353985 
105.000000 223.528143 290.480984 262.353807 
105.000000 223.528144 290.481019 262.353753 
105.000000 223.528144 290.480972 262.353786 
105.000000 223.528144 290.480984 262.353763 
105.000000 223.528144 290.480986 262.353761 
105.000000 223.528142 290.480983 262.353809 
105.000000 223.528144 290.480986 262.353582 
105.000000 223.528142 290.480983 262.353401 
105.000000 223.528143 290.481008 262.353607 
105.000000 223.528144 290.480983 262.355997 
105.000000 223.528144 290.480984 262.353836 
105.000000 223.528144 290.481000 262.354186 
105.000000 223.528144 290.480992 262.353763 
105.000000 223.528144 290.480984 262.353784 
105.000000 223.528144 290.480992 262.353724 
107.000000 220.123339 291.073344 263.904169 
107.000000 220.123339 291.073401 263.904600 
107.000000 220.123340 291.073343 263.904785 
107.000000 220.123339 291.073301 263.904692 
107.000000 220.123339 291.073035 263.904844 
107.000000 220.123339 291.073346 263.904599 
107.000000 220.123339 291.073073 263.906017 
107.000000 220.123339 291.073346 263.904550 
107.000000 220.123339 291.073309 263.904982 
107.000000 220.123339 291.073343 263.904480 
107.000000 220.123339 290.948074 263.904648 
107.000000 220.123339 291.073221 263.904599 
107.000000 220.123340 291.073345 263.904513 
107.000000 220.123339 291.073349 263.904634 
107.000000 220.123339 291.073345 263.904544 
107.000000 220.123339 291.073419 263.905471 
107.000000 220.123339 291.073536 263.904053 
107.000000 220.123340 291.074457 263.904618 
107.000000 220.123339 291.073325 263.904126 
107.000000 220.123339 291.073347 263.904321 
107.000000 220.123339 291.073334 263.904247 
107.000000 220.123340 291.073333 263.904598 
107.000000 220.123339 291.073344 263.904602 
107.000000 220.123339 291.073345 263.904709 
107.000000 220.123339 291.073251 263.904142 
107.000000 220.123340 291.073344 263.904768 
107.000000 220.123339 291.073347 263.904604 
107.000000 220.123338 291.072990 263.904603 
107.000000 220.123339 291.073050 263.904597 
107.000000 220.123338 291.073336 263.904288 
107.000000 220.123339 291.073194 263.904604 
107.000000 220.123339 291.073341 263.904634 
107.000000 220.123339 291.073346 263.904713 
107.000000 220.123339 291.073343 263.904436 
107.000000 220.123339 291.073346 263.903046 
107.000000 220.123339 291.072925 263.904397 
107.000000 220.123339 291.073043 263.900936 
107.000000 220.123339 291.073885 263.903367 
107.000000 220.123339 291.073344 263.905007 
107.000000 220.123338 291.073340 263.904726 
107.000000 220.123339 291.073342 263.904538 
107.000000 220.123339 291.073382 263.904140 
107.000000 220.123339 291.073348 263.904234 
107.000000 220.123339 291.073349 263.904757 
107.000000 220.123339 291.073343 263.904612 
107.000000 220.123339 291.073348 263.904588 
107.000000 220.123339 291.073395 263.904858 
107.000000 220.123339 291.072567 263.904556 
107.000000 220.123337 291.072206 263.887448 
107.000000 220.123339 291.073350 263.904602 
107.000000 220.123338 291.073314 263.904609 
107.000000 220.123338 291.073346 263.905190 
107.000000 220.123338 291.073270 263.904654 
107.000000 220.123339 291.073364 263.904389 
107.000000 220.123339 291.073345 263.904950 
107.000000 220.123340 291.073347 263.904685 
107.000000 220.123339 291.073377 263.904606 
107.000000 220.123338 291.073345 263.904645 
107.000000 220.123339 291.073354 263.904403 
107.000000 220.123339 291.073347 263.901416 
107.000000 220.123338 291.073348 263.905110 
107.000000 220.123339 291.073352 263.904592 
107.000000 220.123340 291.073346 263.904633 
107.000000 220.123339 291.073359 263.904688 
107.000000 220.123339 291.073351 263.904704 
107.000000 220.123339 291.073342 263.904597 
107.000000 220.123339 291.073346 263.904623 
109.000000 216.612475 291.629050 265.467960 
109.000000 216.612476 291.618081 265.467894 
109.000000 216.612476 291.618012 265.467822 
109.000000 216.612476 291.618081 265.469893 
109.000000 216.612476 291.615829 265.467835 
109.000000 216.612474 291.618067 265.467043 
109.000000 216.612476 291.618189 265.467853 
109.000000 216.612476 291.618080 265.467961 
109.000000 216.612476 291.618076 265.467852 
109.000000 216.612476 291.618046 265.465975 
109.000000 216.612476 291.618073 265.467882 
109.000000 216.612476 291.577681 265.467548 
109.000000 216.612476 291.617964 265.467857 
109.000000 216.612476 291.618074 265.467743 
109.000000 216.612476 291.618077 265.468469 
109.000000 216.612475 291.618050 265.470318 
109.000000 216.612476 291.618057 265.467918 
109.000000 216.612473 291.618273 265.467874 
109.000000 216.612476 291.618074 265.467862 
109.000000 216.612476 291.618062 265.467944 
109.000000 216.612476 291.618079 265.467868 
109.000000 216.612475 291.618069 265.467858 
109.000000 216.612476 291.618082 265.467783 
109.000000 216.612475 291.618075 265.467855 
109.000000 216.612476 291.618076 265.466671 
109.000000 216.612476 291.618000 265.467825 
109.000000 216.612476 291.618172 265.468030 
109.000000 216.612475 291.617928 265.467822 
109.000000 216.612475 291.617818 265.467854 
109.000000 216.612476 291.618113 265.467843 
109.000000 216.612476 291.618072 265.467531 
109.000000 216.612477 291.617982 265.467850 
109.000000 216.612476 291.618063 265.467750 
109.000000 216.612476 291.618075 265.467791 
109.000000 216.612476 291.618075 265.467934 
109.000000 216.612476 291.618076 265.467856 
109.000000 216.612476 291.617495 265.467339 
109.000000 216.612476 291.617760 265.467829 
109.000000 216.612476 291.617514 265.470710 
109.000000 216.612476 291.618076 265.467844 
109.000000 216.612475 291.618074 265.467861 
109.000000 216.612476 291.618074 265.467838 
109.000000 216.612476 291.618099 265.467828 
109.000000 216.612476 291.618078 265.467701 
109.000000 216.612476 291.618089 265.467729 
109.000000 216.612476 291.618075 265.468775 
109.000000 216.612475 291.618089 265.467858 
109.000000 216.612475 291.618099 265.467713 
109.000000 216.612476 291.618022 265.468655 
109.000000 216.612474 291.617262 265.467509 
109.000000 216.612482 291.618077 265.467851 
109.000000 216.612475 291.618043 265.467745 
109.000000 216.612475 291.618076 265.468342 
109.000000 216.612475 291.617997 265.467806 
109.000000 216.612476 291.618085 265.467625 
109.000000 216.612476 291.618076 265.467539 
109.000000 216.612476 291.618077 265.467926 
109.000000 216.612475 291.618116 265.467857 
109.000000 216.612474 291.618076 265.467873 
109.000000 216.612476 291.618078 265.467842 
109.000000 216.612476 291.618078 265.465287 
109.000000 216.612476 291.618077 265.467846 
109.000000 216.612476 291.618077 265.467828 
109.000000 216.612476 291.618076 265.467954 
109.000000 216.612475 291.618085 265.467860 
109.000000 216.612476 291.618078 265.467804 
109.000000 216.612476 291.618066 265.467966 
109.000000 216.612476 291.618073 265.467920 
111.000000 212.990183 292.114752 266.973512 
111.000000 212.990183 292.114702 266.996272 
111.000000 212.990183 292.114745 266.996368 
111.000000 212.990183 292.114713 266.996273 
111.000000 212.990182 292.114722 266.996137 
111.000000 212.990183 292.114702 266.995942 
111.000000 212.990183 292.114704 266.997175 
111.000000 212.990183 292.114698 266.988567 
111.000000 212.990183 292.114741 266.996207 
111.000000 212.990183 292.114732 266.995415 
111.000000 212.990183 292.114739 266.996269 
111.000000 212.990182 292.114734 266.995455 
111.000000 212.990183 292.114703 266.996322 
111.000000 212.990183 292.114736 266.996044 
111.000000 212.990183 292.114746 266.996509 
111.000000 212.990183 292.114734 266.996268 
111.000000 212.990183 292.114640 266.994740 
111.000000 212.990181 292.114894 266.996092 
111.000000 212.990183 292.114731 266.996273 
111.000000 212.990183 292.114726 266.996307 
111.000000 212.990183 292.114745 266.996294 
111.000000 212.990183 292.114683 266.996309 
111.000000 212.990183 292.114802 266.996116 
111.000000 212.990183 292.114702 266.996372 
111.000000 212.990183 292.114740 266.996410 
111.000000 212.990183 292.114681 266.996552 
111.000000 212.990183 292.114807 266.996874 
111.000000 212.990183 292.114604 266.996120 
111.000000 212.990183 292.114610 266.996270 
111.000000 212.990184 292.114787 266.996250 
111.000000 212.990183 292.114438 266.995908 
111.000000 212.990184 292.114689 266.996224 
111.000000 212.990182 292.114731 266.996186 
111.000000 212.990183 292.114741 266.996115 
111.000000 212.990183 292.114741 266.996252 
111.000000 212.990182 292.114741 266.996367 
111.000000 212.990183 292.114748 266.996257 
111.000000 212.990183 292.114504 266.996239 
111.000000 212.990183 292.113082 266.993591 
111.000000 212.990183 292.114867 266.996148 
111.000000 212.990182 292.114739 266.996286 
111.000000 212.990183 292.114781 266.996456 
111.000000 212.990183 292.114756 266.996286 
111.000000 212.990183 292.114742 266.996267 
111.000000 212.990182 292.114761 266.996214 
111.000000 212.990183 292.114738 266.996489 
111.000000 212.990182 292.114771 266.996289 
111.000000 212.990183 292.114764 266.996082 
111.000000 212.990183 292.114951 266.996068 
111.000000 212.990180 292.113421 267.003185 
111.000000 212.990186 292.114740 266.996266 
111.000000 212.990182 292.114706 266.996202 
111.000000 212.990182 292.114741 266.996533 
111.000000 212.990182 292.114741 266.996276 
111.000000 212.990183 292.114744 266.996185 
111.000000 212.990182 292.114741 266.996175 
111.000000 212.990182 292.114760 266.996249 
111.000000 212.990182 292.114787 266.996274 
111.000000 212.990181 292.114741 266.996248 
111.000000 212.990183 292.114723 266.996270 
111.000000 212.990183 292.114743 266.996243 
111.000000 212.990183 292.114741 266.997155 
111.000000 212.990183 292.114729 266.996340 
111.000000 212.990183 292.114741 266.996127 
111.000000 212.990182 292.114747 266.995971 
111.000000 212.990183 292.114742 266.996262 
111.000000 212.990183 292.114747 266.996276 
111.000000 212.990183 292.114743 266.996310 
113.000000 209.250537 292.685222 268.441076 
113.000000 209.250537 292.562934 268.439946 
113.000000 209.250537 292.562905 268.439855 
113.000000 209.250538 292.562926 268.439311 
113.000000 209.250537 292.562911 268.439912 
113.000000 209.250537 292.562816 268.440077 
113.000000 209.250537 292.562926 268.430642 
113.000000 209.250537 292.562937 268.439901 
113.000000 209.250537 292.562951 268.439058 
113.000000 209.250537 292.562918 268.439911 
113.000000 209.250537 292.562884 268.439861 
113.000000 209.250537 292.562946 268.439993 
113.000000 209.250538 292.562886 268.439913 
113.000000 209.250537 292.562928 268.439193 
113.000000 209.250538 292.562917 268.439947 
113.000000 209.250537 292.562709 268.439910 
113.000000 209.250536 292.562981 268.440298 
113.000000 209.250538 292.562896 268.439779 
113.000000 209.250538 292.557490 268.439933 
113.000000 209.250537 292.562923 268.438980 
113.000000 209.250539 292.562833 268.440021 
113.000000 209.250538 292.562881 268.439716 
113.000000 209.250537 292.562905 268.439619 
113.000000 209.250538 292.562919 268.440070 
113.000000 209.250537 292.562873 268.439978 
113.000000 209.250538 292.562955 268.441297 
113.000000 209.250538 292.562801 268.439832 
113.000000 209.250538 292.562939 268.439909 
113.000000 209.250538 292.562949 268.439876 
113.000000 209.250537 292.563126 268.439459 
113.000000 209.250538 292.562896 268.439791 
113.000000 209.250537 292.562918 268.439848 
113.000000 209.250538 292.562920 268.439998 
113.000000 209.250537 292.562920 268.439905 
113.000000 209.250538 292.562872 268.439967 
113.000000 209.250537 292.562928 268.439883 
113.000000 209.250538 292.562826 268.439334 
113.000000 209.250538 292.562909 268.437160 
113.000000 209.250537 292.562662 268.439815 
113.000000 209.250536 292.562914 268.438281 
113.000000 209.250538 292.562942 268.439959 
113.000000 209.250537 292.562929 268.438324 
113.000000 209.250537 292.562778 268.439994 
113.000000 209.250537 292.562940 268.439834 
113.000000 209.250538 292.562913 268.439912 
113.000000 209.250537 292.562967 268.439945 
113.000000 209.250537 292.562941 268.439900 
113.000000 209.250537 292.563308 268.439286 
113.000000 209.250535 292.563613 268.440754 
113.000000 209.250540 292.562918 268.439894 
113.000000 209.250537 292.562816 268.439878 
113.000000 209.250537 292.562919 268.440017 
113.000000 209.250537 292.562919 268.439910 
113.000000 209.250538 292.562920 268.440087 
113.000000 209.250537 292.562919 268.439906 
113.000000 209.250537 292.562920 268.439846 
113.000000 209.250538 292.562971 268.439883 
113.000000 209.250536 292.562920 268.439886 
113.000000 209.250538 292.562865 268.439923 
113.000000 209.250538 292.562921 268.438526 
113.000000 209.250537 292.562919 268.441782 
113.000000 209.250537 292.562887 268.439846 
113.000000 209.250537 292.562919 268.439718 
113.000000 209.250537 292.562924 268.439741 
113.000000 209.250538 292.562919 268.440069 
113.000000 209.250538 292.562919 268.440684 
113.000000 209.250537 292.562922 268.439850 
115.000000 205.386984 292.962241 269.928515 
115.000000 205.386984 292.962199 269.749466 
115.000000 205.386984 292.962202 269.753813 
115.000000 205.386985 292.962209 269.753545 
115.000000 205.386984 292.962193 269.753513 
115.000000 205.386984 292.877578 269.753483 
115.000000 205.386984 292.962194 269.756676 
115.000000 205.386984 292.963337 269.753450 
115.000000 205.386984 292.962210 269.753224 
115.000000 205.386984 292.962290 269.753438 
115.000000 205.386984 292.962200 269.752554 
115.000000 205.386984 292.962191 269.753463 
115.000000 205.386984 292.962208 269.753448 
115.000000 205.386984 292.962199 269.753540 
115.000000 205.386984 292.962199 269.753543 
115.000000 205.386984 292.962166 269.751828 
115.000000 205.386984 292.961824 269.753545 
115.000000 205.386983 292.962148 269.753555 
115.000000 205.386984 292.962167 269.753509 
115.000000 205.386984 292.962180 269.753516 
115.000000 205.386984 292.962203 269.752915 
115.000000 205.386986 292.962087 269.753779 
115.000000 205.386984 292.962116 269.753401 
115.000000 205.386984 292.962174 269.750929 
115.000000 205.386984 292.962164 269.486635 
115.000000 205.386984 292.962208 269.753769 
115.000000 205.386984 292.962104 269.753499 
115.000000 205.386986 292.962387 269.753543 
115.000000 205.386986 292.962196 269.753499 
115.000000 205.386984 292.962198 269.752964 
115.000000 205.386985 292.962192 269.753360 
115.000000 205.386984 292.962209 269.753494 
115.000000 205.386984 292.962202 269.753578 
115.000000 205.386984 292.962201 269.753090 
115.000000 205.386985 292.962177 269.753576 
115.000000 205.386984 292.962210 269.753505 
115.000000 205.386985 292.962258 269.752978 
115.000000 205.386985 292.962202 269.751024 
115.000000 205.386984 292.961907 269.753464 
115.000000 205.386983 292.962196 269.752218 
115.000000 205.386985 292.962212 269.751828 
115.000000 205.386984 292.962206 269.753259 
115.000000 205.386984 292.962088 269.753637 
115.000000 205.386984 292.962216 269.753582 
115.000000 205.386984 292.962192 269.753547 
115.000000 205.386984 292.962264 269.753584 
115.000000 205.386984 292.962220 269.753910 
115.000000 205.386984 292.962527 269.754530 
115.000000 205.386984 292.963213 269.753097 
115.000000 205.386987 292.962199 269.753533 
115.000000 205.386984 292.962107 269.753533 
115.000000 205.386984 292.962199 269.753787 
115.000000 205.386984 292.962199 269.753336 
115.000000 205.386985 292.962199 269.753543 
115.000000 205.386984 292.962199 269.753543 
115.000000 205.386984 292.962200 269.753582 
115.000000 205.386985 292.962260 269.753598 
115.000000 205.386983 292.962289 269.753530 
115.000000 205.386985 292.962199 269.753471 
115.000000 205.386984 292.962201 269.753545 
115.000000 205.386985 292.962183 269.715556 
115.000000 205.386984 292.962137 269.753430 
115.000000 205.386984 292.962184 269.753377 
115.000000 205.386984 292.961988 269.753595 
115.000000 205.386984 292.962199 269.753504 
115.000000 205.386984 292.962199 269.753403 
115.000000 205.386984 292.962199 269.752607 
117.000000 201.392237 293.444241 270.902148 
117.000000 201.392237 293.312173 270.902461 
117.000000 201.392238 293.312172 270.902063 
117.000000 201.392237 293.312171 270.902288 
117.000000 201.392238 293.312178 270.902466 
117.000000 201.392238 293.312186 270.902339 
117.000000 201.392237 293.312164 270.902441 
117.000000 201.392237 293.312179 270.902294 
117.000000 201.392237 293.312156 270.902637 
117.000000 201.392237 293.312118 270.902532 
117.000000 201.392238 293.312179 270.902323 
117.000000 201.392237 293.312299 270.901777 
117.000000 201.392237 293.312180 270.909732 
117.000000 201.392237 293.312165 270.902324 
117.000000 201.392238 293.312179 270.902277 
117.000000 201.392238 293.312179 270.902283 
117.000000 201.392237 293.312077 270.902557 
117.000000 201.392237 293.312212 270.902344 
117.000000 201.392238 293.312186 270.902830 
117.000000 201.392237 293.312027 270.902309 
117.000000 201.392238 293.312142 270.902337 
117.000000 201.392238 293.312141 270.902328 
117.000000 201.392238 293.312180 270.902056 
117.000000 201.392239 293.312045 270.902790 
117.000000 201.392245 293.312044 270.902331 
117.000000 201.392237 293.312161 270.902297 
117.000000 201.392237 293.312151 270.902222 
117.000000 201.392237 293.312165 270.902158 
117.000000 201.392237 293.312169 270.902315 
117.000000 201.392237 293.312545 270.902324 
117.000000 201.392239 293.312130 270.900839 
117.000000 201.392237 293.312176 270.901609 
117.000000 201.392237 293.312178 270.902114 
117.000000 201.392237 293.312197 270.902115 
117.000000 201.392238 293.312182 270.902333 
117.000000 201.392237 293.312180 270.902077 
117.000000 201.392237 293.312179 270.902353 
117.000000 201.392238 293.312190 270.902277 
117.000000 201.392238 293.312350 270.902292 
117.000000 201.392237 293.312188 270.900182 
117.000000 201.392237 293.311996 270.902239 
117.000000 201.392236 293.312178 270.901415 
117.000000 201.392238 293.312186 270.902080 
117.000000 201.392238 293.312183 270.899448 
117.000000 201.392242 293.312102 270.902365 
117.000000 201.392238 293.312185 270.901974 
117.000000 201.392238 293.312171 270.902327 
117.000000 201.392237 293.312257 270.906323 
117.000000 201.392237 293.312198 270.903124 
117.000000 201.392237 293.312398 270.902395 
117.000000 201.392238 293.312176 270.902486 
117.000000 201.392239 293.312178 270.902322 
117.000000 201.392238 293.312097 270.902159 
117.000000 201.392238 293.312179 270.901775 
117.000000 201.392237 293.312179 270.902319 
117.000000 201.392238 293.312178 270.902327 
117.000000 201.392238 293.312179 270.902329 
117.000000 201.392238 293.312179 270.902337 
117.000000 201.392237 293.312248 270.902423 
117.000000 201.392237 293.312181 270.902319 
117.000000 201.392237 293.312204 270.902247 
117.000000 201.392237 293.313442 270.902344 
117.000000 201.392237 293.312177 270.902681 
117.000000 201.392238 293.312059 270.902298 
117.000000 201.392238 293.312173 270.902289 
117.000000 201.392237 293.312083 270.902334 
117.000000 201.392237 293.312178 270.902216 
117.000000 201.392238 293.312178 270.902106 
117.000000 201.392238 293.312179 270.902343 
119.000000 197.258165 293.612473 271.864088 
119.000000 197.258165 293.612450 271.863757 
119.000000 197.258165 293.482849 271.865160 
119.000000 197.258165 293.612436 271.863940 
119.000000 197.258165 293.612457 271.865174 
119.000000 197.258165 293.612437 271.864100 
119.000000 197.258165 293.583868 271.864161 
119.000000 197.258165 293.612438 271.864072 
119.000000 197.258165 293.612442 271.863999 
119.000000 197.258165 293.612419 271.864706 
119.000000 197.258165 293.612439 271.864187 
119.000000 197.258175 293.612467 271.863413 
119.000000 197.258165 293.612471 271.864233 
119.000000 197.258165 293.612458 271.863999 
119.000000 197.258165 293.612430 271.863977 
119.000000 197.258165 293.612456 271.863979 
119.000000 197.258165 293.612457 271.863887 
119.000000 197.258165 293.612453 271.863986 
119.000000 197.258164 293.612463 271.863977 
119.000000 197.258165 293.612242 271.863748 
119.000000 197.258165 293.612422 271.864440 
119.000000 197.258165 293.612433 271.864004 
119.000000 197.258165 293.612558 271.864017 
119.000000 197.258165 293.612309 271.864002 
119.000000 197.258171 293.612270 271.864246 
119.000000 197.258165 293.612445 271.864005 
119.000000 197.258165 293.612436 271.863956 
119.000000 197.258165 293.612430 271.864345 
119.000000 197.258165 293.612447 271.863967 
119.000000 197.258165 293.613009 271.863995 
119.000000 197.258165 293.612358 271.863064 
119.000000 197.258163 293.612453 271.863171 
119.000000 197.258162 293.612456 271.863810 
119.000000 197.258165 293.612482 271.863988 
119.000000 197.258165 293.612461 271.864004 
119.000000 197.258165 293.612459 271.863864 
119.000000 197.258165 293.612457 271.863511 
119.000000 197.258166 293.612469 271.863949 
119.000000 197.258165 293.612685 271.863969 
119.000000 197.258165 293.612150 271.862277 
119.000000 197.258165 293.602884 271.863875 
119.000000 197.258163 293.612457 271.863309 
119.000000 197.258167 293.612461 271.864132 
119.000000 197.258165 293.612461 271.864031 
119.000000 197.258164 293.612421 271.863997 
119.000000 197.258165 293.612455 271.864279 
119.000000 197.258165 293.612452 271.864003 
119.000000 197.258165 293.612546 271.864054 
119.000000 197.258165 293.612475 271.865167 
119.000000 197.258165 293.612630 271.864135 
119.000000 197.258165 293.612457 271.864212 
119.000000 197.258166 293.612383 271.864001 
119.000000 197.258165 293.612388 271.863952 
119.000000 197.258165 293.612457 271.864010 
119.000000 197.258165 293.612457 271.863928 
119.000000 197.258165 293.612458 271.864003 
119.000000 197.258165 293.612457 271.864002 
119.000000 197.258165 293.612458 271.864001 
119.000000 197.258165 293.612536 271.864115 
119.000000 197.258164 293.612461 271.863997 
119.000000 197.258164 293.612509 271.863955 
119.000000 197.258165 293.612859 271.864027 
119.000000 197.258165 293.612455 271.863819 
119.000000 197.258165 293.612543 271.864058 
119.000000 197.258165 293.612456 271.863929 
119.000000 197.258165 293.612458 271.864017 
119.000000 197.258165 293.612457 271.864204 
119.000000 197.258165 293.612457 271.863790 
119.000000 197.258165 293.612457 271.863986 
121.000000 192.975643 293.862647 272.629783 
121.000000 192.975643 293.862622 272.628040 
121.000000 192.975643 293.795913 272.627960 
121.000000 192.975643 293.862627 272.627784 
121.000000 192.975643 293.862636 272.628002 
121.000000 192.975643 293.862650 272.627984 
121.000000 192.975643 293.862627 272.627954 
121.000000 192.975637 293.862590 272.627930 
121.000000 192.975643 293.862592 272.627930 
121.000000 192.975643 293.862643 272.646228 
121.000000 192.975643 293.862542 272.628759 
121.000000 192.975644 293.862637 272.628601 
121.000000 192.975643 293.862621 272.627893 
121.000000 192.975643 293.862637 272.627913 
121.000000 192.975634 293.862582 272.627714 
121.000000 192.975643 293.862631 272.627791 
121.000000 192.975643 293.862653 272.628073 
121.000000 192.975643 293.862477 272.628391 
121.000000 192.975656 293.862403 272.627337 
121.000000 192.975643 293.862637 272.628091 
121.000000 192.975643 293.862620 272.627931 
121.000000 192.975643 293.862677 272.628108 
121.000000 192.975643 293.862483 272.627930 
121.000000 192.975647 293.862642 272.627918 
121.000000 192.975643 293.862658 272.627975 
121.000000 192.975643 293.862628 272.627438 
121.000000 192.975643 293.862124 272.628036 
121.000000 192.975643 293.862604 272.627941 
121.000000 192.975643 293.862626 272.628318 
121.000000 192.975643 293.863376 272.626868 
121.000000 192.975646 293.862489 272.627443 
121.000000 192.975642 293.862977 272.627034 
121.000000 192.975645 293.862629 272.627808 
121.000000 192.975643 293.862666 272.627931 
121.000000 192.975643 293.862641 272.627932 
121.000000 192.975643 293.862638 272.627857 
121.000000 192.975643 293.862633 272.627592 
121.000000 192.975643 293.862649 272.627881 
121.000000 192.975643 293.862876 272.627900 
121.000000 192.975643 293.862645 272.626605 
121.000000 192.975643 293.862693 272.608204 
121.000000 192.975641 293.861679 272.627345 
121.000000 192.975643 293.862639 272.628121 
121.000000 192.975643 293.862640 272.627953 
121.000000 192.975643 293.862637 272.627939 
121.000000 192.975643 293.862631 272.628057 
121.000000 192.975643 293.862637 272.628082 
121.000000 192.975643 293.862733 272.627991 
121.000000 192.975643 293.862653 272.629354 
121.000000 192.975643 293.862800 272.627912 
121.000000 192.975643 293.862638 272.628118 
121.000000 192.975644 293.862585 272.627929 
121.000000 192.975643 293.862580 272.627920 
121.000000 192.975643 293.862638 272.627365 
121.000000 192.975643 293.862637 272.627792 
121.000000 192.975643 293.862638 272.627931 
121.000000 192.975643 293.862637 272.627929 
121.000000 192.975644 293.862637 272.627926 
121.000000 192.975643 293.862725 272.628045 
121.000000 192.975643 293.862641 272.627925 
121.000000 192.975643 293.862707 272.627902 
121.000000 192.975643 293.862948 272.627681 
121.000000 192.975643 293.862637 272.628316 
121.000000 192.975643 293.862637 272.628005 
121.000000 192.975643 293.862638 272.628054 
121.000000 192.975643 293.862637 272.628041 
121.000000 192.975643 293.862637 272.627978 
121.000000 192.975643 293.862638 272.628037 
121.000000 192.975643 293.862637 272.627931 
123.000000 188.534379 294.121911 273.191636 
123.000000 188.534379 294.062320 273.191741 
123.000000 188.534379 294.062295 273.192580 
123.000000 188.534379 294.062319 273.332859 
123.000000 188.534379 294.062313 273.192240 
123.000000 188.534381 294.062318 273.191754 
123.000000 188.534379 294.062317 273.192354 
123.000000 188.534404 294.062303 273.192425 
123.000000 188.534376 294.061088 273.192368 
123.000000 188.534379 294.062300 273.192141 
123.000000 188.534379 294.062384 273.192584 
123.000000 188.534379 294.062347 273.107659 
123.000000 188.534382 294.062319 273.193566 
123.000000 188.534379 294.062089 273.191884 
123.000000 188.534380 294.062317 273.192244 
123.000000 188.534379 294.062290 273.192428 
123.000000 188.534377 294.062317 273.192356 
123.000000 188.534375 294.062277 273.192069 
123.000000 188.534379 294.062315 273.306561 
123.000000 188.534379 294.062320 273.190410 
123.000000 188.534379 294.062323 273.192390 
123.000000 188.534387 294.062105 273.191497 
123.000000 188.534379 294.062321 273.192176 
123.000000 188.534379 294.062271 273.192371 
123.000000 188.534380 294.062690 273.191808 
123.000000 188.534389 294.062166 273.192053 
123.000000 188.534384 294.062326 273.192358 
123.000000 188.534378 294.062303 273.192494 
123.000000 188.534379 294.061938 273.192205 
123.000000 188.534380 294.062288 273.192382 
123.000000 188.534380 294.062304 273.179432 
123.000000 188.534379 294.063243 273.192078 
123.000000 188.534380 294.062319 273.192213 
123.000000 188.534379 294.062452 273.191461 
123.000000 188.534379 294.062303 273.192358 
123.000000 188.534379 294.062350 273.192380 
123.000000 188.534379 294.062324 273.192265 
123.000000 188.534379 294.062321 273.192333 
123.000000 188.534379 294.062334 273.192058 
123.000000 188.534379 294.062331 273.192370 
123.000000 188.534379 294.062542 273.192343 
123.000000 188.534379 294.062323 273.191394 
123.000000 188.534379 294.062435 273.191627 
123.000000 188.534377 294.061917 273.191807 
123.000000 188.534379 294.062321 273.192543 
123.000000 188.534379 294.062321 273.192383 
123.000000 188.534379 294.062338 273.192413 
123.000000 188.534379 294.062313 273.192289 
123.000000 188.534379 294.062326 273.192640 
123.000000 188.534379 294.062420 273.192439 
123.000000 188.534380 294.062333 273.192371 
123.000000 188.534379 294.062481 273.192359 
123.000000 188.534379 294.062648 273.192508 
123.000000 188.534380 294.062283 273.192293 
123.000000 188.534379 294.062274 273.192372 
123.000000 188.534379 294.062316 273.192405 
123.000000 188.534379 294.062306 273.192371 
123.000000 188.534379 294.062320 273.192369 
123.000000 188.534380 294.062320 273.192368 
123.000000 188.534379 294.062320 273.192362 
123.000000 188.534379 294.062418 273.192479 
123.000000 188.534379 294.062324 273.192366 
123.000000 188.534379 294.062404 273.192369 
123.000000 188.534379 294.065588 273.192087 
123.000000 188.534384 294.062320 273.192374 
123.000000 188.534380 294.062349 273.192425 
123.000000 188.534381 294.062321 273.192347 
123.000000 188.534379 294.062320 273.192565 
123.000000 188.534379 294.062315 273.192411 
123.000000 188.534380 294.062321 273.192293 
123.000000 188.534380 294.062324 273.192393 
125.000000 183.922692 294.211105 273.643973 
125.000000 183.922692 294.210993 273.561270 
125.000000 183.922692 294.211088 273.561519 
125.000000 183.922692 294.071130 273.524180 
125.000000 183.922692 294.211099 273.561564 
125.000000 183.922692 294.211100 273.561342 
125.000000 183.922692 294.211102 273.559845 
125.000000 183.922692 294.133432 273.561433 
125.000000 183.922692 294.165628 273.561510 
125.000000 183.922692 294.211099 273.561455 
125.000000 183.922692 294.211074 273.561454 
125.000000 183.922693 294.211093 273.577226 
125.000000 183.922692 294.210516 273.561342 
125.000000 183.922693 294.211099 273.561656 
125.000000 183.922692 294.211090 273.561500 
125.000000 183.922691 294.211099 273.561945 
125.000000 183.922690 294.211071 273.561417 
125.000000 183.922692 294.210839 273.684304 
125.000000 183.922692 294.211140 273.561367 
125.000000 183.922692 294.211102 273.561348 
125.000000 183.922696 294.208836 273.561418 
125.000000 183.922692 294.211104 273.561501 
125.000000 183.922692 294.211116 273.561434 
125.000000 183.922692 294.211356 273.561167 
125.000000 183.922692 294.210955 273.561286 
125.000000 183.922695 294.211111 273.561423 
125.000000 183.922691 294.211086 273.561466 
125.000000 183.922690 294.210830 273.561219 
125.000000 183.922692 294.211078 273.561441 
125.000000 183.922692 294.210953 273.562056 
125.000000 183.922692 294.212201 273.561845 
125.000000 183.922692 294.210878 273.561476 
125.000000 183.922690 294.210996 273.556408 
125.000000 183.922691 294.211077 273.561567 
125.000000 183.922692 294.211133 273.561433 
125.000000 183.922692 294.211107 273.561401 
125.000000 183.922692 294.211104 273.561414 
125.000000 183.922692 294.120582 273.560591 
125.000000 183.922692 294.211113 273.561432 
125.000000 183.922692 294.211300 273.561409 
125.000000 183.922691 294.211558 273.561404 
125.000000 183.922691 294.211239 273.561189 
125.000000 183.922689 294.211245 273.560852 
125.000000 183.922692 294.211104 273.561573 
125.000000 183.922691 294.211104 273.561440 
125.000000 183.922692 294.211123 273.457892 
125.000000 183.922692 294.211097 273.561316 
125.000000 183.922691 294.211116 273.577166 
125.000000 183.922692 294.211204 273.561509 
125.000000 183.922692 294.211115 273.561433 
125.000000 183.922692 294.211261 273.561442 
125.000000 183.922692 294.211094 273.561519 
125.000000 183.922692 294.211077 273.561386 
125.000000 183.922692 294.211145 273.561438 
125.000000 183.922692 294.211103 273.561460 
125.000000 183.922692 294.211095 273.561433 
125.000000 183.922692 294.211102 273.561431 
125.000000 183.922692 294.211104 273.561430 
125.000000 183.922692 294.211103 273.561423 
125.000000 183.922692 294.211103 273.561533 
125.000000 183.922692 294.211108 273.562397 
125.000000 183.922691 294.211206 273.561432 
125.000000 183.922691 294.213801 273.560933 
125.000000 183.922696 294.211103 273.561440 
125.000000 183.922692 294.211110 273.561460 
125.000000 183.922693 294.211105 273.561399 
125.000000 183.922691 294.211111 273.561673 
125.000000 183.922691 294.211098 273.561464 
125.000000 183.922692 294.211104 273.561551 
125.000000 183.922692 294.211106 273.561473 
127.000000 179.127228 294.308566 273.742679 
127.000000 179.127228 294.170758 273.742643 
127.000000 179.127228 294.308602 273.742300 
127.000000 179.127229 294.308581 273.742519 
127.000000 179.127229 294.308611 273.742336 
127.000000 179.127228 294.308577 273.742243 
127.000000 179.127228 294.306574 273.742639 
127.000000 179.127228 294.308554 273.742514 
127.000000 179.127228 294.308550 273.742520 
127.000000 179.127228 294.308580 273.742670 
127.000000 179.127228 294.308580 273.742592 
127.000000 179.127228 294.307877 273.742248 
127.000000 179.127229 294.308574 273.742671 
127.000000 179.127228 294.308572 273.742634 
127.000000 179.127228 294.308668 273.742520 
127.000000 179.127228 294.308557 273.742496 
127.000000 179.127228 294.308471 273.742406 
127.000000 179.127228 294.308583 273.742563 
127.000000 179.127228 294.308579 273.742279 
127.000000 179.127228 294.307277 273.742517 
127.000000 179.127227 294.308581 273.742391 
127.000000 179.127228 294.308573 273.742518 
127.000000 179.127250 294.308768 273.742489 
127.000000 179.127228 294.308441 273.742439 
127.000000 179.127228 294.308591 273.742218 
127.000000 179.127228 294.308584 273.742522 
127.000000 179.127229 294.308569 273.586653 
127.000000 179.127227 294.308392 273.742511 
127.000000 179.127228 294.308563 273.742522 
127.000000 179.127228 294.308447 273.737118 
127.000000 179.127228 294.309834 273.743548 
127.000000 179.127229 294.308336 273.742636 
127.000000 179.127228 294.308228 273.741703 
127.000000 179.127228 294.308547 273.742853 
127.000000 179.127228 294.308583 273.742506 
127.000000 179.127228 294.308581 273.742506 
127.000000 179.127228 294.308636 273.742514 
127.000000 179.127228 294.308589 273.742516 
127.000000 179.127228 294.308756 273.742495 
127.000000 179.127228 294.308579 273.742523 
127.000000 179.127228 294.308708 273.742269 
127.000000 179.127228 294.309114 273.741916 
127.000000 179.127232 294.308580 273.742516 
127.000000 179.127228 294.308581 273.742520 
127.000000 179.127228 294.308595 273.742606 
127.000000 179.127228 294.308576 273.742442 
127.000000 179.127228 294.308600 273.742932 
127.000000 179.127228 294.308680 273.742596 
127.000000 179.127229 294.308590 273.742516 
127.000000 179.127229 294.308731 273.745737 
127.000000 179.127228 294.308602 273.742558 
127.000000 179.127228 294.308562 273.742486 
127.000000 179.127228 294.308612 273.742522 
127.000000 179.127228 294.308580 273.742534 
127.000000 179.127228 294.308575 273.742516 
127.000000 179.127228 294.308579 273.742515 
127.000000 179.127228 294.308581 273.742513 
127.000000 179.127228 294.308589 273.742506 
127.000000 179.127228 294.308580 273.742606 
127.000000 179.127228 294.308585 273.743424 
127.000000 179.127228 294.308580 273.742516 
127.000000 179.127228 294.310780 273.741860 
127.000000 179.127230 294.308580 273.742748 
127.000000 179.127229 294.308576 273.742541 
127.000000 179.127228 294.308582 273.742480 
127.000000 179.127227 294.308589 273.742515 
127.000000 179.127228 294.308576 273.742538 
127.000000 179.127228 294.308581 273.742544 
127.000000 179.127228 294.308581 273.742477 
129.000000 174.132611 294.354359 273.744593 
129.000000 174.132611 294.354329 273.744537 
129.000000 174.132611 294.354331 273.744516 
129.000000 174.132612 294.353987 273.744458 
129.000000 174.132611 294.354334 273.744115 
129.000000 174.132611 294.354332 273.744460 
129.000000 174.132611 294.329199 273.744567 
129.000000 174.132611 294.267425 273.744581 
129.000000 174.132611 294.354290 273.743856 
129.000000 174.132611 294.354337 273.744576 
129.000000 174.132611 294.354336 273.744534 
129.000000 174.132611 294.353834 273.744325 
129.000000 174.132612 294.354336 273.744283 
129.000000 174.132611 294.272431 273.744754 
129.000000 174.132611 294.354337 273.744467 
129.000000 174.132611 294.354320 273.744460 
129.000000 174.132611 294.354313 273.744463 
129.000000 174.132611 294.354295 273.744611 
129.000000 174.132611 294.354574 273.744497 
129.000000 174.132609 294.353693 273.744476 
129.000000 174.132611 294.354337 273.744423 
129.000000 174.132607 294.354337 273.744470 
129.000000 174.132625 294.354483 273.744463 
129.000000 174.132611 294.354209 273.744427 
129.000000 174.132611 294.354336 273.744465 
129.000000 174.132611 294.354335 273.744297 
129.000000 174.132611 294.354332 273.744513 
129.000000 174.132611 294.354214 273.744341 
129.000000 174.132611 294.354328 273.744472 
129.000000 174.132611 294.354334 273.744268 
129.000000 174.132611 294.355716 273.746017 
129.000000 174.132612 294.354089 273.744563 
129.000000 174.132611 294.354340 273.743738 
129.000000 174.132611 294.354300 273.745178 
129.000000 174.132615 294.354362 273.744451 
129.000000 174.132611 294.354339 273.744466 
129.000000 174.132611 294.354337 273.744464 
129.000000 174.132611 294.354407 273.744459 
129.000000 174.132611 294.354344 273.744469 
129.000000 174.132611 294.354501 273.744450 
129.000000 174.132611 294.354335 273.744446 
129.000000 174.132611 294.354336 273.744236 
129.000000 174.132611 294.355092 273.743870 
129.000000 174.132613 294.354337 273.744469 
129.000000 174.132611 294.354337 273.744471 
129.000000 174.132611 294.354346 273.846585 
129.000000 174.132611 294.354334 273.744443 
129.000000 174.132611 294.354363 273.744933 
129.000000 174.132611 294.354434 273.744550 
129.000000 174.132611 294.354345 273.744469 
129.000000 174.132612 294.354475 273.744505 
129.000000 174.132611 294.354497 273.744480 
129.000000 174.132610 294.354323 273.744450 
129.000000 174.132611 294.354318 273.744474 
129.000000 174.132611 294.354330 273.744480 
129.000000 174.132612 294.354334 273.744469 
129.000000 174.132611 294.354337 273.744469 
129.000000 174.132611 294.354338 273.744466 
129.000000 174.132611 294.354329 273.744460 
129.000000 174.132611 294.354337 273.744547 
129.000000 174.132611 294.354343 273.745313 
129.000000 174.132611 294.354336 273.744469 
129.000000 174.132613 294.354891 273.743306 
129.000000 174.132612 294.354321 273.744676 
129.000000 174.132611 294.354326 273.744480 
129.000000 174.132611 294.354338 273.744435 
129.000000 174.132612 294.354345 273.744468 
129.000000 174.132611 294.354347 273.744483 
129.000000 174.132611 294.354337 273.744581 
129.000000 174.132612 294.354329 273.744293 
131.000000 168.920975 294.348015 273.576505 
131.000000 168.920974 294.347952 273.576593 
131.000000 168.920975 294.347943 273.576391 
131.000000 168.920975 294.347952 273.576409 
131.000000 168.920973 294.347915 273.576545 
131.000000 168.920975 294.300263 273.576711 
131.000000 168.920975 294.249622 273.576513 
131.000000 168.920975 294.347914 273.576421 
131.000000 168.920973 294.347949 273.576017 
131.000000 168.920975 294.347948 273.576413 
131.000000 168.920975 294.347667 273.576382 
131.000000 168.920975 294.347949 273.576420 
131.000000 168.920975 294.306533 273.576547 
131.000000 168.920978 294.347949 273.580990 
131.000000 168.920975 294.347938 273.576406 
131.000000 168.920975 294.347942 273.576491 
131.000000 168.920975 294.347949 273.454782 
131.000000 168.920975 294.348120 273.576404 
131.000000 168.920975 294.347731 273.575651 
131.000000 168.920974 294.347898 273.576414 
131.000000 168.920973 294.347619 273.576424 
131.000000 168.920983 294.348066 273.576413 
131.000000 168.920975 294.347833 273.576396 
131.000000 168.920976 294.347949 273.575883 
131.000000 168.920975 294.347990 273.576588 
131.000000 168.920975 294.347951 273.576383 
131.000000 168.920975 294.347873 273.584726 
131.000000 168.920974 294.347947 273.576425 
131.000000 168.920975 294.347951 273.576122 
131.000000 168.920975 294.349412 273.578324 
131.000000 168.920977 294.347715 273.576418 
131.000000 168.920974 294.347208 273.575782 
131.000000 168.920975 294.347916 273.575639 
131.000000 168.920979 294.347971 273.576413 
131.000000 168.920975 294.347951 273.576514 
131.000000 168.920974 294.347874 273.576417 
131.000000 168.920975 294.348025 273.577861 
131.000000 168.920975 294.347955 273.576425 
131.000000 168.920975 294.348115 273.576403 
131.000000 168.920974 294.348041 273.576401 
131.000000 168.920974 294.348007 273.576211 
131.000000 168.920975 294.348779 273.575847 
131.000000 168.920975 294.347949 273.576417 
131.000000 168.920974 294.347950 273.576420 
131.000000 168.920974 294.347955 273.576515 
131.000000 168.920975 294.347948 273.576432 
131.000000 168.920975 294.347979 273.576921 
131.000000 168.920975 294.348042 273.576499 
131.000000 168.920975 294.347956 273.576419 
131.000000 168.920975 294.348072 273.576473 
131.000000 168.920975 294.348251 273.576264 
131.000000 168.920973 294.347940 273.576407 
131.000000 168.920974 294.347936 273.576425 
131.000000 168.920974 294.347950 273.576344 
131.000000 168.920975 294.347948 273.576420 
131.000000 168.920975 294.347949 273.576420 
131.000000 168.920975 294.347950 273.576417 
131.000000 168.920975 294.347942 273.576413 
131.000000 168.920975 294.347949 273.576485 
131.000000 168.920975 294.347956 273.577196 
131.000000 168.920974 294.348664 273.576420 
131.000000 168.920975 294.348068 273.576215 
131.000000 168.920975 294.347944 273.576228 
131.000000 168.920975 294.347935 273.576423 
131.000000 168.920974 294.347950 273.576390 
131.000000 168.920975 294.347956 273.576419 
131.000000 168.920975 294.347956 273.576428 
131.000000 168.920975 294.347950 273.576307 
131.000000 168.920975 294.347926 273.576357 
133.000000 163.471356 294.314231 273.247202 
133.000000 163.471357 294.288986 273.247065 
133.000000 163.471356 294.288989 273.247076 
133.000000 163.471356 294.288983 273.247129 
133.000000 163.471356 294.289083 273.247131 
133.000000 163.471356 294.184488 273.247036 
133.000000 163.471356 294.265944 273.247153 
133.000000 163.471365 294.288984 273.247381 
133.000000 163.471356 294.288985 273.247259 
133.000000 163.471358 294.288983 273.247096 
133.000000 163.471356 294.288981 273.247143 
133.000000 163.471356 294.288857 273.246886 
133.000000 163.471357 294.288978 273.246335 
133.000000 163.471356 294.167943 273.247176 
133.000000 163.471358 294.288986 273.247003 
133.000000 163.471356 294.288977 273.247083 
133.000000 163.471357 294.288983 273.247088 
133.000000 163.471356 294.289104 273.241943 
133.000000 163.471357 294.289020 273.247091 
133.000000 163.471359 294.288985 273.247092 
133.000000 163.471355 294.288763 273.247095 
133.000000 163.471361 294.289078 273.247080 
133.000000 163.471356 294.288880 273.247082 
133.000000 163.471358 294.288983 273.246790 
133.000000 163.471354 294.288990 273.246963 
133.000000 163.471357 294.288941 273.247359 
133.000000 163.471356 294.288984 273.247099 
133.000000 163.471356 294.288989 273.246662 
133.000000 163.471356 294.288966 273.247064 
133.000000 163.471356 294.288776 273.246967 
133.000000 163.471356 294.288164 273.246552 
133.000000 163.471356 294.289055 273.247092 
133.000000 163.471360 294.289002 273.247093 
133.000000 163.471356 294.288985 273.247136 
133.000000 163.471356 294.288924 273.247094 
133.000000 163.471356 294.289049 273.247078 
133.000000 163.471356 294.288717 273.247103 
133.000000 163.471356 294.288985 273.247082 
133.000000 163.471356 294.288984 273.246956 
133.000000 163.471356 294.289002 273.246917 
133.000000 163.471356 294.289778 273.245004 
133.000000 163.471357 294.288984 273.247094 
133.000000 163.471356 294.288984 273.247107 
133.000000 163.471356 294.288986 273.247218 
133.000000 163.471357 294.288984 273.247138 
133.000000 163.471356 294.289013 273.247630 
133.000000 163.471357 294.289071 273.247172 
133.000000 163.471356 294.288989 273.247094 
133.000000 163.471356 294.289089 273.247165 
133.000000 163.471352 294.288983 273.247078 
133.000000 163.471355 294.288977 273.247086 
133.000000 163.471356 294.288977 273.247100 
133.000000 163.471356 294.288978 273.245736 
133.000000 163.471356 294.288984 273.247096 
133.000000 163.471357 294.288984 273.247096 
133.000000 163.471356 294.288984 273.247093 
133.000000 163.471356 294.288985 273.247092 
133.000000 163.471356 294.288984 273.247145 
133.000000 163.471358 294.288990 273.247802 
133.000000 163.471355 294.288908 273.247096 
133.000000 163.471356 294.289111 273.245927 
133.000000 163.471356 294.288984 273.247011 
133.000000 163.471356 294.288967 273.247087 
133.000000 163.471356 294.288985 273.247069 
133.000000 163.471356 294.288989 273.247095 
133.000000 163.471356 294.288984 273.247100 
133.000000 163.471356 294.288984 273.247035 
133.000000 163.471356 294.288938 273.247161 
135.000000 157.758882 294.177049 272.764475 
135.000000 157.758882 294.044449 272.745998 
135.000000 157.758882 294.176989 272.764208 
135.000000 157.758881 294.176992 272.764589 
135.000000 157.758882 294.176991 272.763505 
135.000000 157.758882 294.177077 272.764756 
135.000000 157.758882 294.176991 272.764412 
135.000000 157.758882 294.169971 272.764598 
135.000000 157.758883 294.098557 272.764476 
135.000000 157.758882 294.176992 272.764509 
135.000000 157.758882 294.176986 272.764366 
135.000000 157.758882 294.176957 272.764465 
135.000000 157.758882 294.176983 272.764147 
135.000000 157.758882 294.176977 272.764466 
135.000000 157.758881 294.176994 272.764362 
135.000000 157.758882 294.176988 272.764466 
135.000000 157.758882 294.176991 272.764474 
135.000000 157.758882 294.177076 272.764036 
135.000000 157.758882 294.177163 272.764469 
135.000000 157.758882 294.177048 272.764448 
135.000000 157.758888 294.176854 272.764475 
135.000000 157.758882 294.177068 272.764454 
135.000000 157.758881 294.176900 272.764071 
135.000000 157.758883 294.176992 272.764289 
135.000000 157.758882 294.176949 272.763558 
135.000000 157.758882 294.177001 272.764203 
135.000000 157.758882 294.176972 272.764464 
135.000000 157.758882 294.176994 272.764476 
135.000000 157.758882 294.177000 272.764008 
135.000000 157.758883 294.176979 272.764454 
135.000000 157.758881 294.176821 272.764221 
135.000000 157.758882 294.176209 272.764024 
135.000000 157.758882 294.176245 272.763790 
135.000000 157.758881 294.177008 272.764474 
135.000000 157.758882 294.177037 272.764492 
135.000000 157.758882 294.176947 272.764008 
135.000000 157.758882 294.177030 272.764459 
135.000000 157.758882 294.176870 272.764483 
135.000000 157.758882 294.176995 272.764464 
135.000000 157.758882 294.176993 272.764382 
135.000000 157.758882 294.176988 272.764327 
135.000000 157.758883 294.177676 272.764018 
135.000000 157.758883 294.176992 272.764474 
135.000000 157.758882 294.176920 272.764516 
135.000000 157.758882 294.176992 272.764604 
135.000000 157.758883 294.176993 272.764542 
135.000000 157.758882 294.177017 272.764477 
135.000000 157.758884 294.177073 272.764547 
135.000000 157.758882 294.176997 272.764473 
135.000000 157.758882 294.177080 272.764556 
135.000000 157.758881 294.176992 272.764519 
135.000000 157.758882 294.176988 272.764468 
135.000000 157.758882 294.176988 272.764479 
135.000000 157.758880 294.176988 272.764475 
135.000000 157.758882 294.176993 272.764475 
135.000000 157.758882 294.176992 272.764571 
135.000000 157.758882 294.176993 272.764473 
135.000000 157.758882 294.177006 272.764475 
135.000000 157.758883 294.176992 272.764506 
135.000000 157.758882 294.177023 272.765112 
135.000000 157.758882 294.176960 272.766214 
135.000000 157.758882 294.177069 272.763688 
135.000000 157.758882 294.176992 272.764444 
135.000000 157.758882 294.176976 272.764470 
135.000000 157.758882 294.176993 272.764453 
135.000000 157.758882 294.176997 272.764475 
135.000000 157.758882 294.176992 272.764477 
135.000000 157.758882 294.176992 272.764494 
135.000000 157.758882 294.176921 272.764456 
137.000000 151.753651 294.011517 272.135359 
137.000000 151.753650 294.011478 272.135723 
137.000000 151.753651 294.011638 272.135603 
137.000000 151.753651 294.011522 272.135667 
137.000000 151.753652 293.958969 272.139699 
137.000000 151.753651 294.011509 272.135753 
137.000000 151.753651 294.011498 272.135625 
137.000000 151.753651 294.011513 272.135615 
137.000000 151.753651 294.011501 272.135745 
137.000000 151.753651 294.011521 272.135580 
137.000000 151.753651 294.011506 272.135433 
137.000000 151.753651 293.972550 272.135620 
137.000000 151.753652 294.011514 272.135508 
137.000000 151.753651 294.011511 272.135636 
137.000000 151.753652 294.011512 272.134736 
137.000000 151.753651 294.011570 272.135865 
137.000000 151.753651 294.011739 272.135632 
137.000000 151.753651 294.011512 272.135527 
137.000000 151.753665 294.011217 272.135640 
137.000000 151.753659 294.011573 272.135624 
137.000000 151.753651 294.011433 272.135345 
137.000000 151.753652 294.011514 272.135523 
137.000000 151.753651 294.011462 272.218203 
137.000000 151.753651 294.011521 272.134940 
137.000000 151.753651 294.011507 272.135639 
137.000000 151.753651 294.011515 272.135640 
137.000000 151.753652 294.011523 272.135185 
137.000000 151.753651 294.011506 272.136356 
137.000000 151.753650 294.011383 272.135285 
137.000000 151.753651 294.010874 272.135218 
137.000000 151.753651 294.011522 272.135259 
137.000000 151.753638 294.011526 272.135639 
137.000000 151.753651 294.011548 272.135647 
137.000000 151.753651 294.011481 272.135346 
137.000000 151.753652 294.011511 272.135627 
137.000000 151.753651 294.011514 272.135648 
137.000000 151.753651 294.011515 272.135632 
137.000000 151.753651 294.011513 272.135578 
137.000000 151.753651 294.011506 272.135522 
137.000000 151.753652 294.012039 272.135258 
137.000000 151.753649 294.011514 272.135639 
137.000000 151.753651 294.011449 272.135660 
137.000000 151.753651 294.011514 272.135773 
137.000000 151.753652 294.011515 272.135731 
137.000000 151.753651 294.011530 272.135642 
137.000000 151.753651 294.011587 272.135708 
137.000000 151.753651 294.011517 272.135638 
137.000000 151.753652 294.011585 272.135727 
137.000000 151.753651 294.011512 272.135749 
137.000000 151.753652 294.011510 272.135634 
137.000000 151.753651 294.011511 272.135644 
137.000000 151.753651 294.011509 272.135604 
137.000000 151.753651 294.011514 272.135640 
137.000000 151.753651 294.011514 272.135764 
137.000000 151.753651 294.011515 272.135638 
137.000000 151.753651 294.011540 272.135645 
137.000000 151.753652 294.011514 272.135649 
137.000000 151.753651 294.011533 272.136210 
137.000000 151.753652 294.011497 272.136927 
137.000000 151.753650 294.011572 272.135143 
137.000000 151.753651 294.011502 272.135573 
137.000000 151.753651 294.011497 272.135637 
137.000000 151.753651 294.011514 272.135622 
137.000000 151.753651 294.011517 272.135640 
137.000000 151.753651 294.011513 272.135756 
137.000000 151.753651 294.011515 272.135664 
137.000000 151.753651 294.011414 272.135647 
139.000000 145.419171 293.792119 271.366883 
139.000000 145.419172 293.872525 271.366035 
139.000000 145.419172 293.792101 271.329446 
139.000000 145.419172 293.792036 271.366583 
139.000000 145.419172 293.792059 271.355366 
139.000000 145.419172 293.792048 271.366739 
139.000000 145.419172 293.792018 271.366538 
139.000000 145.419172 293.792089 271.366563 
139.000000 145.419172 293.792069 271.366673 
139.000000 145.419172 293.792065 271.366737 
139.000000 145.419172 293.791786 271.366608 
139.000000 145.419179 293.792068 271.366738 
139.000000 145.419172 293.792066 271.289731 
139.000000 145.419171 293.792107 271.367453 
139.000000 145.419172 293.792300 271.366873 
139.000000 145.419172 293.792071 271.323279 
139.000000 145.419172 293.791861 271.366746 
139.000000 145.419181 293.792114 271.366737 
139.000000 145.419166 293.791999 271.366542 
139.000000 145.419173 293.792069 271.366671 
139.000000 145.419170 293.792071 271.366748 
139.000000 145.419172 293.792070 271.366620 
139.000000 145.419172 293.792071 271.366744 
139.000000 145.419173 293.792080 271.366347 
139.000000 145.419172 293.792065 271.366795 
139.000000 145.419170 293.791977 271.366327 
139.000000 145.419171 293.791635 271.366455 
139.000000 145.419172 293.792122 271.366500 
139.000000 145.419172 293.792079 271.366746 
139.000000 145.419172 293.792095 271.366882 
139.000000 145.419172 293.792048 271.366570 
139.000000 145.419172 293.792026 271.366737 
139.000000 145.419172 293.792070 271.366753 
139.000000 145.419172 293.792071 271.366740 
139.000000 145.419172 293.792067 271.366704 
139.000000 145.419172 293.792318 271.366655 
139.000000 145.419172 293.792066 271.366440 
139.000000 145.419170 293.792069 271.366745 
139.000000 145.419172 293.792012 271.366751 
139.000000 145.419172 293.792069 271.366879 
139.000000 145.419172 293.792119 271.371052 
139.000000 145.419172 293.792072 271.366748 
139.000000 145.419172 293.792135 271.366811 
139.000000 145.419172 293.792071 271.366744 
139.000000 145.419172 293.792126 271.366834 
139.000000 145.419172 293.792067 271.366936 
139.000000 145.419172 293.792067 271.366741 
139.000000 145.419172 293.792067 271.366751 
139.000000 145.419171 293.792065 271.366691 
139.000000 145.419172 293.792071 271.366746 
139.000000 145.419172 293.792069 271.366892 
139.000000 145.419172 293.792071 271.366744 
139.000000 145.419172 293.792107 271.366757 
139.000000 145.419172 293.792069 271.366733 
139.000000 145.419172 293.792084 271.367252 
139.000000 145.419172 293.792060 271.367761 
139.000000 145.419171 293.792113 271.366338 
139.000000 145.419172 293.792067 271.366700 
139.000000 145.419172 293.792054 271.366739 
139.000000 145.419171 293.792070 271.366731 
139.000000 145.419172 293.792072 271.366746 
139.000000 145.419172 293.792069 271.366793 
139.000000 145.419172 293.792073 271.366774 
139.000000 145.419172 293.791946 271.366826 
141.000000 138.710108 293.518289 270.462907 
141.000000 138.710109 293.518156 270.461777 
141.000000 138.710109 293.518161 270.463073 
141.000000 138.710109 293.518157 270.463122 
141.000000 138.710109 293.518166 270.462708 
141.000000 138.710109 293.517950 270.463229 
141.000000 138.710109 293.518162 270.462928 
141.000000 138.710109 293.518162 270.463279 
141.000000 138.710109 293.518180 270.463048 
141.000000 138.710109 293.518170 270.462978 
141.000000 138.710109 293.518186 270.463041 
141.000000 138.710109 293.518162 270.462921 
141.000000 138.710115 293.518162 270.463049 
141.000000 138.710110 293.518187 270.463047 
141.000000 138.710109 293.518376 270.462466 
141.000000 138.710110 293.518053 270.463207 
141.000000 138.710109 293.518030 270.462956 
141.000000 138.710109 293.518196 270.463071 
141.000000 138.710109 293.518103 270.462922 
141.000000 138.710109 293.518163 270.463003 
141.000000 138.710108 293.518154 270.462535 
141.000000 138.710109 293.518168 270.463019 
141.000000 138.710108 293.518161 270.462900 
141.000000 138.710109 293.518174 270.462756 
141.000000 138.710109 293.518162 270.463056 
141.000000 138.710107 293.518105 270.467771 
141.000000 138.710108 293.548982 270.465194 
141.000000 138.710109 293.518241 270.461069 
141.000000 138.710104 293.518170 270.463052 
141.000000 138.710102 293.518182 270.463121 
141.000000 138.710109 293.518150 270.462953 
141.000000 138.710108 293.518086 270.463047 
141.000000 138.710109 293.518164 270.463057 
141.000000 138.710110 293.518165 270.463048 
141.000000 138.710109 293.518159 270.463024 
141.000000 138.710109 293.518171 270.462985 
141.000000 138.710109 293.518333 270.462820 
141.000000 138.710108 293.518163 270.463051 
141.000000 138.710109 293.518112 270.463047 
141.000000 138.710109 293.518163 270.463179 
141.000000 138.710109 293.518165 270.463191 
141.000000 138.710109 293.518147 270.463055 
141.000000 138.710109 293.518221 270.463114 
141.000000 138.710109 293.518164 270.463050 
141.000000 138.710109 293.518207 270.463136 
141.000000 138.710108 293.518160 270.463336 
141.000000 138.710108 293.518161 270.463048 
141.000000 138.710109 293.518162 270.463057 
141.000000 138.710108 293.518159 270.462981 
141.000000 138.710109 293.518165 270.463060 
141.000000 138.710109 293.518163 270.463217 
141.000000 138.710109 293.518164 270.463027 
141.000000 138.710109 293.518210 270.463071 
141.000000 138.710109 293.518163 270.463024 
141.000000 138.710109 293.518176 270.463499 
141.000000 138.710109 293.518081 270.463918 
141.000000 138.710109 293.645791 270.462634 
141.000000 138.710108 293.518161 270.463004 
141.000000 138.710109 293.518149 270.463046 
141.000000 138.710108 293.518163 270.463040 
141.000000 138.710109 293.518165 270.463052 
141.000000 138.710109 293.518153 270.463047 
141.000000 138.710108 293.518164 270.463082 
141.000000 138.710109 293.518025 270.463056 
143.000000 131.568927 293.242747 269.428935 
143.000000 131.568927 293.189251 269.429002 
143.000000 131.568927 293.189278 269.429246 
143.000000 131.568927 293.189347 269.429055 
143.000000 131.568927 293.189291 269.428324 
143.000000 131.568927 293.088035 269.428832 
143.000000 131.568930 293.297376 269.429229 
143.000000 131.568927 293.189277 269.429093 
143.000000 131.568925 293.189240 269.429070 
143.000000 131.568927 293.189289 269.428948 
143.000000 131.568926 293.189184 269.429220 
143.000000 131.568927 293.189295 269.428996 
143.000000 131.568940 293.189277 269.428866 
143.000000 131.568935 293.189278 269.428981 
143.000000 131.568927 293.189294 269.428735 
143.000000 131.568925 293.189464 269.428689 
143.000000 131.568927 293.189279 269.428983 
143.000000 131.568928 293.189206 269.429009 
143.000000 131.568929 293.189302 269.429209 
143.000000 131.568927 293.189229 269.428910 
143.000000 131.568925 293.189279 269.428949 
143.000000 131.568927 293.189279 269.428619 
143.000000 131.568927 293.189254 269.428982 
143.000000 131.568926 293.189285 269.429024 
143.000000 131.568927 293.189278 269.428898 
143.000000 131.568927 293.189289 269.428825 
143.000000 131.568927 293.189280 269.428988 
143.000000 131.568927 293.189247 269.428562 
143.000000 131.568927 293.189217 269.430617 
143.000000 131.568928 293.189355 269.427271 
143.000000 131.568929 293.189284 269.429033 
143.000000 131.568921 293.189293 269.429016 
143.000000 131.568927 293.189272 269.428931 
143.000000 131.568927 293.189180 269.428982 
143.000000 131.568927 293.189280 269.428986 
143.000000 131.568927 293.189281 269.428980 
143.000000 131.568927 293.189272 269.428963 
143.000000 131.568929 293.189293 269.428934 
143.000000 131.568926 293.189317 269.428816 
143.000000 131.568927 293.189278 269.428981 
143.000000 131.568927 293.189233 269.428973 
143.000000 131.568927 293.189279 269.429095 
143.000000 131.568927 293.189280 269.429150 
143.000000 131.568927 293.189239 269.428985 
143.000000 131.568927 293.189328 269.429041 
143.000000 131.568927 293.189279 269.428981 
143.000000 131.568927 293.189311 269.429059 
143.000000 131.568926 293.189275 269.429364 
143.000000 131.568927 293.189277 269.428979 
143.000000 131.568927 293.189278 269.428988 
143.000000 131.568927 293.189276 269.428898 
143.000000 131.568927 293.189283 269.429015 
143.000000 131.568927 293.189279 269.429165 
143.000000 131.568927 293.189280 269.429005 
143.000000 131.568928 293.189330 269.428982 
143.000000 131.568927 293.189278 269.428953 
143.000000 131.568927 293.189288 269.429379 
143.000000 131.568927 293.189219 269.429787 
143.000000 131.568927 293.189360 269.428506 
143.000000 131.568927 293.189276 269.428980 
143.000000 131.568927 293.189265 269.428978 
143.000000 131.568928 293.189279 269.428982 
143.000000 131.568927 293.189281 269.428982 
143.000000 131.568928 293.189279 269.428951 
143.000000 131.568927 293.189276 269.429015 
143.000000 131.568927 293.189141 269.428994 
145.000000 123.920689 292.804848 268.268201 
145.000000 123.920690 292.804868 268.268239 
145.000000 123.920690 292.775521 268.267071 
145.000000 123.920689 292.693603 268.268329 
145.000000 123.920692 292.674641 268.268235 
145.000000 123.920692 292.804890 268.268457 
145.000000 123.920689 292.804877 268.268372 
145.000000 123.920689 292.804838 268.268272 
145.000000 123.920689 292.804887 268.268434 
145.000000 123.920689 292.804888 268.268439 
145.000000 123.920678 292.804929 268.268189 
145.000000 123.920694 292.804878 268.268098 
145.000000 123.920695 292.804879 268.268195 
145.000000 123.920689 292.804888 268.267596 
145.000000 123.920689 292.805040 268.268012 
145.000000 123.920689 292.804867 268.268196 
145.000000 123.920689 292.804850 268.267996 
145.000000 123.920689 292.804895 268.268169 
145.000000 123.920689 292.804839 268.268400 
145.000000 123.920683 292.804879 268.268173 
145.000000 123.920689 292.804879 268.267241 
145.000000 123.920689 292.804834 268.267956 
145.000000 123.920688 292.804885 268.268261 
145.000000 123.920690 292.804880 268.267533 
145.000000 123.920689 292.804887 268.275798 
145.000000 123.920690 292.804881 268.268201 
145.000000 123.920689 292.804866 268.267830 
145.000000 123.920688 292.804943 268.268267 
145.000000 123.920691 292.804092 268.266732 
145.000000 123.920692 292.804883 268.268213 
145.000000 123.920689 292.804890 268.268212 
145.000000 123.920688 292.804877 268.268171 
145.000000 123.920691 292.804768 268.268196 
145.000000 123.920690 292.804881 268.268198 
145.000000 123.920689 292.804880 268.267995 
145.000000 123.920689 292.804871 268.268182 
145.000000 123.920689 292.804894 268.268174 
145.000000 123.920687 292.804857 268.268085 
145.000000 123.920689 292.804879 268.268195 
145.000000 123.920690 292.804838 268.268186 
145.000000 123.920689 292.804879 268.268411 
145.000000 123.920689 292.804880 268.268395 
145.000000 123.920689 292.804812 268.268199 
145.000000 123.920689 292.804920 268.268253 
145.000000 123.920690 292.804879 268.268194 
145.000000 123.920689 292.804901 268.268263 
145.000000 123.920689 292.804874 268.268668 
145.000000 123.920690 292.804878 268.268193 
145.000000 123.920689 292.804878 268.268202 
145.000000 123.920690 292.804876 268.268252 
145.000000 123.920689 292.804885 268.268253 
145.000000 123.920690 292.804879 268.268396 
145.000000 123.920690 292.804880 268.268180 
145.000000 123.920690 292.804931 268.268263 
145.000000 123.920689 292.804954 268.268183 
145.000000 123.920689 292.804879 268.268550 
145.000000 123.920687 292.804836 268.269006 
145.000000 123.920690 292.951795 268.267775 
145.000000 123.920689 292.804876 268.268220 
145.000000 123.920690 292.804867 268.268192 
145.000000 123.920690 292.804879 268.268275 
145.000000 123.920689 292.804880 268.268196 
145.000000 123.920689 292.804879 268.268173 
145.000000 123.920690 292.804875 268.268294 
145.000000 123.920689 292.804757 268.268125 
147.000000 115.664585 292.503563 267.028446 
147.000000 115.664585 292.366580 266.982744 
147.000000 115.664586 292.228673 266.983653 
147.000000 115.664585 292.364377 266.984070 
147.000000 115.664585 292.364400 266.983727 
147.000000 115.664586 292.364413 266.983486 
147.000000 115.664588 292.364293 266.983937 
147.000000 115.664580 292.364448 266.983740 
147.000000 115.664585 292.364402 266.983579 
147.000000 115.664587 292.364402 266.983657 
147.000000 115.664585 292.364404 266.984082 
147.000000 115.664585 292.364365 266.983737 
147.000000 115.664585 292.364408 266.983851 
147.000000 115.664585 292.364549 266.983520 
147.000000 115.664585 292.364396 266.983455 
147.000000 115.664588 292.364401 266.983529 
147.000000 115.664585 292.364413 266.983574 
147.000000 115.664584 292.364372 266.983375 
147.000000 115.664587 292.364404 266.983641 
147.000000 115.664586 292.364405 266.983879 
147.000000 115.664585 292.364333 266.983656 
147.000000 115.664585 292.364408 266.983716 
147.000000 115.664585 292.364319 266.983260 
147.000000 115.664585 292.364407 266.983653 
147.000000 115.664586 292.364405 266.983661 
147.000000 115.664586 292.364678 266.983367 
147.000000 115.664588 292.364560 266.983569 
147.000000 115.664585 292.364278 266.982416 
147.000000 115.664585 292.364405 266.983663 
147.000000 115.664585 292.364412 266.983664 
147.000000 115.664586 292.364405 266.983647 
147.000000 115.664585 292.364288 266.983676 
147.000000 115.664585 292.364401 266.983657 
147.000000 115.664585 292.364540 266.983557 
147.000000 115.664585 292.364393 266.983646 
147.000000 115.664585 292.364415 266.983637 
147.000000 115.664585 292.364381 266.983591 
147.000000 115.664585 292.364357 266.983657 
147.000000 115.664585 292.364366 266.983655 
147.000000 115.664585 292.364403 266.983711 
147.000000 115.664584 292.364404 266.983893 
147.000000 115.664585 292.364400 266.983661 
147.000000 115.664585 292.364436 266.983713 
147.000000 115.664586 292.364402 266.983656 
147.000000 115.664585 292.364416 266.983714 
147.000000 115.664585 292.364397 266.984202 
147.000000 115.664586 292.364402 266.983654 
147.000000 115.664585 292.364402 266.983665 
147.000000 115.664585 292.364400 266.983601 
147.000000 115.664585 292.364412 266.983738 
147.000000 115.664587 292.364403 266.983876 
147.000000 115.664585 292.364404 266.983656 
147.000000 115.664585 292.364451 266.983657 
147.000000 115.664585 292.364440 266.983657 
147.000000 115.664585 292.364405 266.983974 
147.000000 115.664585 292.364372 266.983657 
147.000000 115.664585 292.364608 266.983336 
147.000000 115.664585 292.364400 266.983674 
147.000000 115.664586 292.364392 266.983655 
147.000000 115.664587 292.364403 266.983657 
147.000000 115.664584 292.364403 266.983658 
147.000000 115.664585 292.364403 266.983684 
147.000000 115.664586 292.364401 266.983754 
147.000000 115.664585 292.364309 266.983572 
149.000000 106.659262 291.923278 265.577335 
149.000000 106.659263 291.867301 265.578026 
149.000000 106.659274 291.867113 265.577949 
149.000000 106.659264 291.867262 265.577613 
149.000000 106.659264 291.867271 265.577912 
149.000000 106.659267 291.867262 265.476401 
149.000000 106.659264 291.867262 265.577880 
149.000000 106.659264 291.867246 265.577763 
149.000000 106.659265 291.867289 265.577744 
149.000000 106.659289 291.862733 265.577753 
149.000000 106.659264 291.867305 265.559178 
149.000000 106.659260 291.867264 265.567480 
149.000000 106.659271 291.867267 265.577638 
149.000000 106.659264 291.867285 265.577848 
149.000000 106.659264 291.867224 265.578068 
149.000000 106.659264 291.867267 265.581534 
149.000000 106.659264 291.867409 265.577462 
149.000000 106.659264 291.867260 265.577167 
149.000000 106.659263 291.867270 265.577080 
149.000000 106.659264 291.867270 265.577491 
149.000000 106.659261 291.867242 265.577108 
149.000000 106.659267 291.867264 265.577207 
149.000000 106.659265 291.867268 265.577799 
149.000000 106.659264 291.867264 265.578156 
149.000000 106.659263 291.867268 265.577746 
149.000000 106.659264 291.828930 265.577510 
149.000000 106.659264 291.867266 265.577684 
149.000000 106.659264 291.867629 265.577706 
149.000000 106.659264 291.867267 265.577495 
149.000000 106.659264 291.867489 265.578140 
149.000000 106.659264 291.867530 265.576657 
149.000000 106.659264 291.867266 265.577767 
149.000000 106.659264 291.867272 265.577705 
149.000000 106.659265 291.867269 265.577901 
149.000000 106.659264 291.867263 265.577740 
149.000000 106.659263 291.867263 265.577867 
149.000000 106.659264 291.867346 265.577699 
149.000000 106.659264 291.867254 265.577693 
149.000000 106.659264 291.867269 265.577208 
149.000000 106.659264 291.867271 265.577669 
149.000000 106.659263 291.867234 265.577703 
149.000000 106.659263 291.867231 265.577718 
149.000000 106.659264 291.867264 265.577717 
149.000000 106.659264 291.867265 265.577983 
149.000000 106.659264 291.867259 265.577707 
149.000000 106.659264 291.867288 265.577759 
149.000000 106.659264 291.867263 265.577702 
149.000000 106.659263 291.867269 265.577751 
149.000000 106.659263 291.867476 265.578294 
149.000000 106.659258 291.867264 265.577700 
149.000000 106.659255 291.867264 265.577711 
149.000000 106.659264 291.867262 265.577667 
149.000000 106.659264 291.867277 265.577810 
149.000000 106.659264 291.867264 265.583022 
149.000000 106.659264 291.867265 265.577702 
149.000000 106.659264 291.867305 265.577703 
149.000000 106.659264 291.867214 265.577864 
149.000000 106.659264 291.867271 265.577979 
149.000000 106.659266 291.867243 265.577575 
149.000000 106.659265 291.867415 265.577191 
149.000000 106.659264 291.867262 265.577714 
149.000000 106.659264 291.867254 265.577701 
149.000000 106.659262 291.867263 265.577701 
149.000000 106.659265 291.867262 265.577702 
149.000000 106.659264 291.867264 265.577821 
149.000000 106.659264 291.867265 265.577801 
149.000000 106.659264 291.867204 265.577639 
151.000000 96.695317 291.312714 264.051772 
151.000000 96.695317 291.312848 264.052122 
151.000000 96.695317 291.293917 264.052345 
151.000000 96.695318 291.224222 264.052196 
151.000000 96.695317 291.250318 264.052436 
151.000000 96.695317 291.312850 264.052223 
151.000000 96.695317 291.312849 264.049220 
151.000000 96.695317 291.312798 264.051995 
151.000000 96.695317 291.312859 264.052173 
151.000000 96.695320 291.312882 264.052003 
151.000000 96.695347 291.312849 264.052414 
151.000000 96.695312 291.312846 264.052149 
151.000000 96.695330 291.312854 264.052074 
151.000000 96.695318 291.312850 264.051785 
151.000000 96.695318 291.312852 264.052630 
151.000000 96.695317 291.312951 264.051909 
151.000000 96.695318 291.312840 264.051932 
151.000000 96.695317 291.312828 264.052233 
151.000000 96.695317 291.312853 264.052045 
151.000000 96.695317 291.312838 264.052015 
151.000000 96.695322 291.312742 264.051728 
151.000000 96.695318 291.312856 264.052076 
151.000000 96.695316 291.312850 264.052279 
151.000000 96.695317 291.312853 264.052126 
151.000000 96.695318 291.312848 264.052041 
151.000000 96.695317 291.312850 264.052064 
151.000000 96.695317 291.313066 264.052101 
151.000000 96.695319 291.312853 264.051965 
151.000000 96.695317 291.313123 264.052304 
151.000000 96.695317 291.313322 264.061800 
151.000000 96.695317 291.312851 264.052126 
151.000000 96.695317 291.312858 264.052099 
151.000000 96.695317 291.312846 264.052162 
151.000000 96.695317 291.312744 264.052156 
151.000000 96.695317 291.312854 264.052101 
151.000000 96.695317 291.312878 264.052184 
151.000000 96.695315 291.312840 264.052086 
151.000000 96.695317 291.312846 264.051646 
151.000000 96.695316 291.312887 264.052086 
151.000000 96.695317 291.312836 264.052099 
151.000000 96.695317 291.312820 264.052141 
151.000000 96.695318 291.312849 264.052070 
151.000000 96.695317 291.312850 264.052430 
151.000000 96.695318 291.312843 264.052103 
151.000000 96.695317 291.312865 264.052155 
151.000000 96.695317 291.312849 264.052097 
151.000000 96.695320 291.312847 264.052139 
151.000000 96.695317 291.313008 264.052706 
151.000000 96.695319 291.312850 264.052095 
151.000000 96.695313 291.312850 264.052108 
151.000000 96.695317 291.312848 264.052122 
151.000000 96.695317 291.312850 264.052233 
151.000000 96.695318 291.312850 264.057782 
151.000000 96.695317 291.312851 264.052097 
151.000000 96.695317 291.312879 264.052185 
151.000000 96.695317 291.312855 264.052098 
151.000000 96.695320 291.312857 264.052316 
151.000000 96.695317 291.312835 264.052024 
151.000000 96.695317 291.312848 264.052105 
151.000000 96.695317 291.312841 264.052098 
151.000000 96.695315 291.312851 264.052100 
151.000000 96.695317 291.312855 264.052099 
151.000000 96.695317 291.312850 264.052097 
151.000000 96.695317 291.312855 264.052197 
151.000000 96.695317 291.312844 264.051987 
153.000000 85.437669 290.700524 262.407942 
153.000000 85.437669 290.700523 262.408164 
153.000000 85.437668 290.683940 262.401038 
153.000000 85.437669 290.700526 262.408251 
153.000000 85.437669 290.700516 262.408130 
153.000000 85.437669 290.700515 262.408270 
153.000000 85.437667 290.700524 262.408054 
153.000000 85.437667 290.700572 262.407827 
153.000000 85.437668 290.653585 262.408376 
153.000000 85.437672 290.700534 262.408731 
153.000000 85.437679 290.700524 262.408432 
153.000000 85.437681 290.700518 262.408058 
153.000000 85.437661 290.700522 262.408078 
153.000000 85.437674 290.700537 262.408212 
153.000000 85.437671 290.700476 262.408087 
153.000000 85.437669 290.700519 262.407674 
153.000000 85.437669 290.700445 262.408022 
153.000000 85.437670 290.700514 262.408063 
153.000000 85.437670 290.700446 262.408358 
153.000000 85.437671 290.700126 262.408059 
153.000000 85.437666 290.700412 262.408057 
153.000000 85.437668 290.700433 262.407815 
153.000000 85.437664 290.700526 262.408077 
153.000000 85.437668 290.700518 262.408255 
153.000000 85.437669 290.700521 262.408104 
153.000000 85.437669 290.700477 262.408091 
153.000000 85.437669 290.700518 262.408051 
153.000000 85.437669 290.700607 262.408090 
153.000000 85.437669 290.700520 262.408013 
153.000000 85.437669 290.700817 262.408142 
153.000000 85.437666 290.701133 262.407356 
153.000000 85.437669 290.700519 262.408094 
153.000000 85.437669 290.700527 262.408087 
153.000000 85.437669 290.700515 262.408100 
153.000000 85.437669 290.700422 262.408113 
153.000000 85.437668 290.700523 262.408097 
153.000000 85.437672 290.700499 262.408218 
153.000000 85.437669 290.700510 262.408072 
153.000000 85.437669 290.700505 262.407702 
153.000000 85.437669 290.700573 262.408085 
153.000000 85.437670 290.700521 262.408091 
153.000000 85.437669 290.700492 262.408173 
153.000000 85.437671 290.700517 262.408018 
153.000000 85.437671 290.700519 262.408480 
153.000000 85.437669 290.700508 262.408093 
153.000000 85.437669 290.700524 262.408146 
153.000000 85.437669 290.700517 262.408087 
153.000000 85.437669 290.700508 262.408122 
153.000000 85.437672 290.700626 262.408684 
153.000000 85.437670 290.700518 262.408084 
153.000000 85.437669 290.700518 262.407727 
153.000000 85.437669 290.700517 262.407968 
153.000000 85.437669 290.700518 262.408253 
153.000000 85.437669 290.700519 262.408374 
153.000000 85.437669 290.700520 262.408087 
153.000000 85.437669 290.700534 262.408197 
153.000000 85.437671 290.700538 262.408087 
153.000000 85.437669 290.700524 262.408087 
153.000000 85.437669 290.700594 262.400852 
153.000000 85.437669 290.700516 262.408091 
153.000000 85.437669 290.700510 262.408088 
153.000000 85.437669 290.700519 262.408092 
153.000000 85.437669 290.700522 262.408088 
153.000000 85.437668 290.700518 262.408086 
153.000000 85.437670 290.700526 262.408097 
153.000000 85.437670 290.700501 262.408040 
155.000000 72.283982 290.029542 260.646604 
155.000000 72.283982 290.030105 260.646448 
155.000000 72.283992 290.029615 260.646691 
155.000000 72.283983 290.029598 260.646593 
155.000000 72.283982 290.029593 260.646515 
155.000000 72.283981 290.029588 260.646747 
155.000000 72.283982 290.029687 260.645910 
155.000000 72.283983 289.938617 260.646731 
155.000000 72.283982 290.029468 260.646927 
155.000000 72.283992 290.029597 260.646655 
155.000000 72.283982 290.029596 260.646414 
155.000000 72.283980 290.029599 260.646430 
155.000000 72.283980 290.029614 260.645084 
155.000000 72.283988 290.029582 260.646679 
155.000000 72.283982 290.029597 260.646443 
155.000000 72.283984 290.029626 260.646389 
155.000000 72.283984 290.029595 260.646455 
155.000000 72.283982 290.029561 260.644530 
155.000000 72.283985 290.029459 260.646424 
155.000000 72.283979 290.029591 260.645601 
155.000000 72.283985 290.029532 260.646237 
155.000000 72.283979 290.029605 260.646451 
155.000000 72.283973 290.029596 260.646288 
155.000000 72.283981 290.033682 260.646443 
155.000000 72.283982 290.029713 260.646441 
155.000000 72.283982 290.029565 260.646404 
155.000000 72.283984 290.029580 260.646436 
155.000000 72.283982 290.029600 260.646401 
155.000000 72.283981 290.029896 260.646403 
155.000000 72.283982 290.029595 260.645826 
155.000000 72.283982 290.029597 260.646433 
155.000000 72.283984 290.029606 260.646364 
155.000000 72.283985 290.029595 260.646320 
155.000000 72.283984 290.029512 260.646303 
155.000000 72.283982 290.029602 260.646455 
155.000000 72.283982 290.029538 260.646203 
155.000000 72.283982 290.029607 260.646421 
155.000000 72.283984 290.029573 260.646130 
155.000000 72.283983 290.029656 260.646434 
155.000000 72.283979 290.029617 260.646433 
155.000000 72.283983 290.029574 260.646429 
155.000000 72.283982 290.029594 260.646433 
155.000000 72.283982 290.029597 260.646900 
155.000000 72.283982 290.029578 260.646441 
155.000000 72.283982 290.029592 260.646496 
155.000000 72.283982 290.029595 260.646433 
155.000000 72.283985 290.029580 260.646464 
155.000000 72.283982 290.029658 260.646998 
155.000000 72.283983 290.029596 260.646430 
155.000000 72.283982 290.029755 260.645489 
155.000000 72.283982 290.029596 260.646310 
155.000000 72.283983 290.029596 260.646634 
155.000000 72.283983 290.029597 260.646749 
155.000000 72.283982 290.029598 260.646433 
155.000000 72.283982 290.029596 260.646571 
155.000000 72.283982 290.029619 260.646434 
155.000000 72.283983 290.029599 260.646433 
155.000000 72.283982 290.029590 260.646390 
155.000000 72.283982 290.029649 260.646315 
155.000000 72.283983 290.029594 260.646436 
155.000000 72.283982 290.029589 260.646436 
155.000000 72.283984 290.029597 260.646442 
155.000000 72.283983 290.029599 260.646434 
155.000000 72.283982 290.029596 260.646431 
155.000000 72.283982 290.029606 260.646439 
155.000000 72.283984 290.029565 260.646437 
157.000000 55.911227 289.299363 258.767373 
157.000000 55.911299 289.299393 258.767791 
157.000000 55.911224 289.299340 258.715309 
157.000000 55.911224 289.299383 258.767401 
157.000000 55.911224 289.155306 258.767837 
157.000000 55.911225 289.299579 258.767810 
157.000000 55.911222 289.299377 258.767525 
157.000000 55.911225 289.299378 258.745701 
157.000000 55.911220 289.299379 258.767451 
157.000000 55.911224 289.299352 258.766323 
157.000000 55.911224 289.299378 258.767397 
157.000000 55.911223 289.299426 258.767423 
157.000000 55.911224 289.294599 258.767484 
157.000000 55.911225 289.299371 258.765398 
157.000000 55.911224 289.299548 258.767453 
157.000000 55.911220 289.299467 258.766674 
157.000000 55.911227 289.299333 258.767313 
157.000000 55.911223 289.299388 258.767457 
157.000000 55.911222 289.299378 258.767327 
157.000000 55.911224 289.299452 258.767458 
157.000000 55.911224 289.299380 258.767450 
157.000000 55.911225 289.299378 258.767433 
157.000000 55.911224 289.299283 258.767455 
157.000000 55.911224 289.299390 258.767446 
157.000000 55.911222 289.299655 258.767386 
157.000000 55.911233 289.299374 258.767000 
157.000000 55.911224 289.299378 258.767449 
157.000000 55.911224 289.299388 258.767365 
157.000000 55.911224 289.299377 258.767428 
157.000000 55.911224 289.299307 258.767542 
157.000000 55.911224 289.299384 258.767492 
157.000000 55.911225 289.299290 258.767453 
157.000000 55.911227 289.299389 258.767477 
157.000000 55.911223 289.299346 258.767567 
157.000000 55.911224 289.299429 258.767449 
157.000000 55.911224 289.299416 258.767552 
157.000000 55.911222 289.299358 258.767447 
157.000000 55.911224 289.299374 258.767452 
157.000000 55.911225 289.299378 258.767456 
157.000000 55.911225 289.299340 258.767462 
157.000000 55.911227 289.299363 258.767519 
157.000000 55.911227 289.299376 258.767452 
157.000000 55.911224 289.299356 258.767481 
157.000000 55.911223 289.299395 258.767973 
157.000000 55.911225 289.299504 258.767010 
157.000000 55.911224 289.299378 258.767324 
157.000000 55.911224 289.299378 258.767692 
157.000000 55.911224 289.299379 258.767801 
157.000000 55.911227 289.299379 258.767452 
157.000000 55.911224 289.299361 258.767452 
157.000000 55.911224 289.299395 258.767453 
157.000000 55.911224 289.299379 258.767452 
157.000000 55.911221 289.299413 258.767383 
157.000000 55.911226 289.299376 258.767453 
157.000000 55.911224 289.299372 258.767457 
157.000000 55.911224 289.299379 258.767465 
157.000000 55.911224 289.299380 258.767453 
157.000000 55.911224 289.299378 258.767450 
157.000000 55.911224 289.299388 258.775346 
157.000000 55.911224 289.299333 258.767640 
159.000000 31.667227 288.509096 256.771471 
159.000000 31.667222 288.509073 256.770833 
159.000000 31.667235 288.509151 256.734335 
159.000000 31.667227 288.509164 256.771249 
159.000000 31.667227 288.509067 256.771362 
159.000000 31.667227 288.509125 256.771135 
159.000000 31.667227 288.422547 256.771025 
159.000000 31.667233 288.509574 256.771206 
159.000000 31.667217 288.509129 256.771033 
159.000000 31.667229 288.509122 256.774961 
159.000000 31.667227 288.509122 256.771056 
159.000000 31.667227 288.509122 256.771370 
159.000000 31.667225 288.509017 256.771083 
159.000000 31.667229 288.509083 256.771029 
159.000000 31.667230 288.509149 256.771018 
159.000000 31.667227 288.509123 256.771065 
159.000000 31.667229 288.509124 256.768954 
159.000000 31.667226 288.509469 256.771040 
159.000000 31.667228 288.505561 256.770345 
159.000000 31.667226 288.510098 256.770940 
159.000000 31.667223 288.509133 256.770988 
159.000000 31.667227 288.509122 256.770989 
159.000000 31.667226 288.509147 256.771040 
159.000000 31.667227 288.509124 256.771032 
159.000000 31.667230 288.509122 256.771026 
159.000000 31.667227 288.509121 256.771048 
159.000000 31.667227 288.509122 256.771533 
159.000000 31.667227 288.509357 256.770968 
159.000000 31.667227 288.509114 256.771085 
159.000000 31.667216 288.509122 256.771028 
159.000000 31.667224 288.509133 256.771003 
159.000000 31.667227 288.509126 256.771040 
159.000000 31.667222 288.509065 256.771037 
159.000000 31.667227 288.509128 256.771096 
159.000000 31.667228 288.509013 256.771039 
159.000000 31.667227 288.509131 256.771085 
159.000000 31.667226 288.509083 256.771437 
159.000000 31.667227 288.509157 256.770789 
159.000000 31.667227 288.509178 256.771137 
159.000000 31.667230 288.509105 256.771030 
159.000000 31.667227 288.509117 256.770856 
159.000000 31.667228 288.509122 256.771041 
159.000000 31.667229 288.509196 256.771048 
159.000000 31.667227 288.509095 256.771109 
159.000000 31.667227 288.509120 256.771037 
159.000000 31.667228 288.509095 256.771063 
159.000000 31.667227 288.509096 256.771508 
159.000000 31.667227 288.509217 256.770931 
159.000000 31.667228 288.509122 256.770902 
159.000000 31.667233 288.509122 256.771322 
159.000000 31.667227 288.509123 256.771423 
159.000000 31.667227 288.509123 256.771037 
159.000000 31.667227 288.509090 256.771037 
159.000000 31.667228 288.509130 256.771038 
159.000000 31.667232 288.509121 256.771037 
159.000000 31.667227 288.509145 256.768124 
159.000000 31.667227 288.509120 256.771039 
159.000000 31.667231 288.509116 256.771043 
159.000000 31.667227 288.509122 256.771054 
159.000000 31.667228 288.509123 256.771037 
159.000000 31.667228 288.509122 256.771034 
159.000000 31.667231 288.509130 256.771042 
159.000000 31.667227 288.509064 256.771244 


==> fig_data/fig4/CPLPauto.dat <==
277.668691 76.380000 0.000194 277.343564 76.720000 0.010232 129.797000 4.902000 236.887000
277.549099 76.620000 0.001250 277.373399 76.800000 0.007184 160.000000 4.644793 236.887000 
277.544131 76.320000 0.004123 277.263208 76.620000 0.005155 90.000000 5.240600 236.887000 
277.241308 76.560000 0.002727 277.241308 76.560000 0.002233 5.000000 5.962640 236.887000 
277.363160 76.839000 0.116649 277.388930 76.813000 0.000005 180.000000 4.474350 236.887000 
277.330090 76.420000 0.000448 277.219481 76.540000 0.002577 50.000000 5.580570 236.887000


==> fig_data/fig4/CPLPauto_above.dat <==
277.668691 76.380000 0.000194 277.343564 76.720000 0.010232 129.797000 4.902000 236.887000
277.549099 76.620000 0.001250 277.373399 76.800000 0.007184 160.000000 4.644793 236.887000 
277.544131 76.320000 0.004123 277.263208 76.620000 0.005155 90.000000 5.240600 236.887000 
277.330090 76.420000 0.000448 277.219481 76.540000 0.002577 50.000000 5.580570 236.887000


==> fig_data/fig4/CPLPauto_below.dat <==
277.241308 76.560000 0.002727 277.241308 76.560000 0.002233 0.000000 5.962640 236.887000 
277.363160 76.839000 0.116649 277.388930 76.813000 0.000005 180.000000 4.474350 236.887000 

